Label-Free Performance Monitoring of Wireless Foundation Models: Error Estimation, Drift Detection, and Estimator Selection in O-RAN

Wireless physical-layer foundation models (WPFMs) are promising channel estimators, but their accuracy under changing conditions cannot be assessed without ground-truth channel state information (CSI). We develop a label-free monitoring framework for WPFM-based channel estimation in Open Radio Access Networks (O-RAN). Comparing reconstructions of held-out pilots with noisy least-squares observations gives a CSI-free estimate of the channel-estimation mean-squared error (MSE). We characterize its bias and finite-sample concentration, derive conditional pairwise estimator-comparison statistics, and bound the monitored-to-deployed error gap. These results support cumulative sum (CUSUM) drift detection and estimator fallback. The selection guarantees concern held-out error, not deployed estimation error or block error rate (BLER). In 3GPP and ray-traced simulations, the detector meets its false-alarm target in 113 of 135 cases with 100 calibration windows, and in 128 (135 with 200 windows) with tail-aware calibration. Fallback improves normalized MSE (NMSE) by 2.4-4.1 dB over a frozen WPFM, but MSE-based selection can yield much higher BLER than linear minimum MSE (LMMSE) estimation. A receiver-aware directional statistic lowers this BLER on a switching schedule from 0.33-0.39 to 0.19-0.20 over five runs, still above LMMSE (0.16-0.17). Test-time training increased NMSE after 200 steps, and the slower adaptation loops added little to real-time fallback.

==> figs/data/v02_cmap_hat.dat <==
x y c ns signruns
0 0 -5.6206 0 1
1 0 -6.3990 0 1
2 0 -5.7352 0 1
3 0 -4.7263 0 1
4 0 -3.7296 0 1
5 0 -2.2693 0 1
6 0 -0.6271 1 0
7 0 1.3213 0 1
8 0 3.3107 0 1
9 0 5.2813 0 1
10 0 7.3436 0 1
11 0 9.5176 0 1
12 0 11.5735 0 1
0 1 -4.7096 0 1
1 1 -4.8513 0 1
2 1 -4.0216 0 1
3 1 -3.1246 0 1
4 1 -1.7838 1 1
5 1 0.0163 0 1
6 1 1.9863 0 1
7 1 4.0371 0 1
8 1 6.1848 0 1
9 1 8.1474 0 1
10 1 10.2305 0 1
11 1 12.3675 0 1
12 1 14.4754 0 1
0 2 -6.5780 0 1
1 2 -7.0681 0 1
2 2 -6.7972 0 1
3 2 -6.6030 0 1
4 2 -6.1267 0 1
5 2 -5.0328 0 1
6 2 -3.9773 0 1
7 2 -2.5803 0 1
8 2 -0.9832 1 0
9 2 0.6182 0 1
10 2 2.3257 0 1
11 2 4.1298 0 1
12 2 5.9406 0 1
0 3 1.9511 0 1
1 3 2.9690 0 1
2 3 4.3520 0 1
3 3 5.8416 0 1
4 3 7.4088 0 1
5 3 8.8528 0 1
6 3 10.3433 0 1
7 3 11.9216 0 1
8 3 13.5762 0 1
9 3 15.2367 0 1
10 3 16.8832 0 1
11 3 18.6872 0 1
12 3 20.3608 0 1
0 4 -6.2412 0 1
1 4 -6.8512 0 1
2 4 -6.1000 0 1
3 4 -5.4980 0 1
4 4 -4.2655 0 1
5 4 -3.0143 0 1
6 4 -1.4674 1 1
7 4 0.3013 0 1
8 4 2.3198 0 1
9 4 4.1913 0 1
10 4 6.1843 0 1
11 4 8.0671 0 1
12 4 10.1363 0 1
0 5 -2.5264 0 1
1 5 -1.4804 0 1
2 5 -0.3616 1 0
3 5 1.3846 0 1
4 5 3.2699 0 1
5 5 5.3993 0 1
6 5 7.4077 0 1
7 5 9.3606 0 1
8 5 11.4129 0 1
9 5 13.7406 0 1
10 5 15.6422 0 1
11 5 17.9455 0 1
12 5 19.8750 0 1
0 6 -4.6106 0 1
1 6 -4.7633 0 1
2 6 -4.3004 0 1
3 6 -3.1430 0 1
4 6 -1.7074 1 1
5 6 -0.1963 1 0
6 6 1.4334 0 1
7 6 2.8806 0 1
8 6 4.6519 0 1
9 6 6.4769 0 1
10 6 8.2331 0 1
11 6 10.1223 0 1
12 6 12.0621 0 1
0 7 -3.9301 0 1
1 7 -3.3132 0 1
2 7 -2.3899 0 1
3 7 -1.1278 1 1
4 7 0.3530 0 1
5 7 2.1648 0 1
6 7 3.7794 0 1
7 7 5.7252 0 1
8 7 7.4105 0 1
9 7 9.2088 0 1
10 7 11.0723 0 1
11 7 12.8403 0 1
12 7 14.7363 0 1
0 8 -1.8004 0 1
1 8 -1.4270 1 1
2 8 -0.1105 1 0
3 8 1.5032 0 1
4 8 3.4038 0 1
5 8 5.4430 0 1
6 8 7.5970 0 1
7 8 9.6180 0 1
8 8 11.7890 0 1
9 8 13.8771 0 1
10 8 15.8842 0 1
11 8 17.9559 0 1
12 8 20.0412 0 1
0 9 -1.0174 1 1
1 9 -0.2830 1 0
2 9 1.1242 0 1
3 9 2.6179 0 1
4 9 4.5828 0 1
5 9 6.3895 0 1
6 9 8.5635 0 1
7 9 10.6350 0 1
8 9 12.6116 0 1
9 9 14.7703 0 1
10 9 16.7984 0 1
11 9 18.8608 0 1
12 9 20.8794 0 1


==> figs/data/v02_cmap_reg_ours_K1.dat <==
x y c
0 0 0.0000
1 0 0.0000
2 0 0.0000
3 0 0.0000
4 0 0.0000
5 0 0.0232
6 0 0.1758
7 0 0.2654
8 0 0.0000
9 0 0.0000
10 0 0.0000
11 0 0.0000
12 0 0.0000
0 1 0.0000
1 1 0.0000
2 1 0.0000
3 1 0.1116
4 1 0.3300
5 1 0.7164
6 1 1.2318
7 1 0.6853
8 1 0.9259
9 1 0.0000
10 1 0.0000
11 1 0.0000
12 1 0.0000
0 2 0.0000
1 2 0.0000
2 2 0.0000
3 2 0.0000
4 2 0.0000
5 2 0.0000
6 2 0.0000
7 2 0.0874
8 2 -0.0226
9 2 0.8791
10 2 1.0868
11 2 0.1565
12 2 0.0000
0 3 0.0000
1 3 0.0000
2 3 0.0000
3 3 0.0000
4 3 0.0000
5 3 0.0000
6 3 0.0000
7 3 0.0000
8 3 0.0000
9 3 0.0000
10 3 0.0000
11 3 0.0000
12 3 0.0000
0 4 0.0000
1 4 0.0000
2 4 0.0000
3 4 0.0000
4 4 0.0000
5 4 0.1897
6 4 0.0639
7 4 0.9375
8 4 1.1111
9 4 0.4653
10 4 0.1469
11 4 0.0000
12 4 0.0000
0 5 0.0000
1 5 0.0087
2 5 0.1275
3 5 0.2527
4 5 0.0000
5 5 0.0000
6 5 0.0000
7 5 0.0000
8 5 0.0000
9 5 0.0000
10 5 0.0000
11 5 0.0000
12 5 0.0000
0 6 0.0000
1 6 0.0000
2 6 0.0000
3 6 0.0205
4 6 -0.0765
5 6 0.3097
6 6 0.5754
7 6 0.3169
8 6 0.0000
9 6 0.0000
10 6 0.0000
11 6 0.0000
12 6 0.0000
0 7 0.0000
1 7 0.0000
2 7 0.0477
3 7 0.0293
4 7 0.5636
5 7 0.7376
6 7 1.0178
7 7 0.1568
8 7 0.0000
9 7 0.0000
10 7 0.0000
11 7 0.0000
12 7 0.0000
0 8 0.0824
1 8 0.1491
2 8 0.3426
3 8 0.6931
4 8 0.3572
5 8 0.0000
6 8 0.0000
7 8 0.0000
8 8 0.0000
9 8 0.0000
10 8 0.0000
11 8 0.0000
12 8 0.0000
0 9 0.0714
1 9 0.0577
2 9 0.3079
3 9 0.1668
4 9 0.0000
5 9 0.0000
6 9 0.0000
7 9 0.0000
8 9 0.0000
9 9 0.0000
10 9 0.0000
11 9 0.0000
12 9 0.0000


==> figs/data/v02_cmap_reg_snr.dat <==
x y c
0 0 0.0000
1 0 0.0000
2 0 0.0000
3 0 0.0000
4 0 0.0000
5 0 0.0000
6 0 0.0000
7 0 0.0000
8 0 0.0000
9 0 0.0000
10 0 0.0000
11 0 0.0000
12 0 0.0000
0 1 0.0000
1 1 0.0000
2 1 0.0000
3 1 0.0000
4 1 0.0000
5 1 1.0363
6 1 0.0000
7 1 0.0000
8 1 0.0000
9 1 0.0000
10 1 0.0000
11 1 0.0000
12 1 0.0000
0 2 0.0000
1 2 0.0000
2 2 0.0000
3 2 0.0000
4 2 0.0000
5 2 0.0000
6 2 3.1201
7 2 1.5582
8 2 0.0000
9 2 0.0000
10 2 0.0000
11 2 0.0000
12 2 0.0000
0 3 2.3688
1 3 3.6699
2 3 5.2400
3 3 6.9343
4 3 8.6472
5 3 10.3477
6 3 0.0000
7 3 0.0000
8 3 0.0000
9 3 0.0000
10 3 0.0000
11 3 0.0000
12 3 0.0000
0 4 0.0000
1 4 0.0000
2 4 0.0000
3 4 0.0000
4 4 0.0000
5 4 0.0000
6 4 0.2896
7 4 0.0000
8 4 0.0000
9 4 0.0000
10 4 0.0000
11 4 0.0000
12 4 0.0000
0 5 0.0000
1 5 0.0000
2 5 0.2039
3 5 2.0585
4 5 4.1320
5 5 6.3030
6 5 0.0000
7 5 0.0000
8 5 0.0000
9 5 0.0000
10 5 0.0000
11 5 0.0000
12 5 0.0000
0 6 0.0000
1 6 0.0000
2 6 0.0000
3 6 0.0000
4 6 0.0000
5 6 0.8882
6 6 0.0000
7 6 0.0000
8 6 0.0000
9 6 0.0000
10 6 0.0000
11 6 0.0000
12 6 0.0000
0 7 0.0000
1 7 0.0000
2 7 0.0000
3 7 0.0000
4 7 1.2970
5 7 3.2876
6 7 0.0000
7 7 0.0000
8 7 0.0000
9 7 0.0000
10 7 0.0000
11 7 0.0000
12 7 0.0000
0 8 0.0000
1 8 0.0000
2 8 0.5760
3 8 2.4473
4 8 4.5344
5 8 6.7277
6 8 0.0000
7 8 0.0000
8 8 0.0000
9 8 0.0000
10 8 0.0000
11 8 0.0000
12 8 0.0000
0 9 0.0000
1 9 0.0785
2 9 1.5612
3 9 3.3475
4 9 5.3376
5 9 7.4248
6 9 0.0000
7 9 0.0000
8 9 0.0000
9 9 0.0000
10 9 0.0000
11 9 0.0000
12 9 0.0000


==> figs/data/v02_cmap_true.dat <==
x y c ns signruns
0 0 -5.8815 0 1
1 0 -5.9669 0 1
2 0 -5.4640 0 1
3 0 -4.4974 0 1
4 0 -3.1789 0 1
5 0 -1.5546 0 1
6 0 0.2918 1 0
7 0 2.3126 0 1
8 0 4.3995 0 1
9 0 6.5324 0 1
10 0 8.7109 0 1
11 0 10.8983 0 1
12 0 13.0699 0 1
0 1 -4.7710 0 1
1 1 -4.6637 0 1
2 1 -3.8877 0 1
3 1 -2.5967 0 1
4 1 -0.9219 1 1
5 1 1.0102 0 1
6 1 3.0767 0 1
7 1 5.2175 0 1
8 1 7.4097 0 1
9 1 9.6182 0 1
10 1 11.8462 0 1
11 1 14.0534 0 1
12 1 16.2531 0 1
0 2 -6.7810 0 1
1 2 -7.1744 0 1
2 2 -7.0098 0 1
3 2 -6.4290 0 1
4 2 -5.5488 0 1
5 2 -4.4511 0 1
6 2 -3.1145 0 1
7 2 -1.5519 0 1
8 2 0.1744 1 0
9 2 2.0295 0 1
10 2 3.9964 0 1
11 2 6.0402 0 1
12 2 8.1415 0 1
0 3 2.3582 0 1
1 3 3.6609 0 1
2 3 5.2331 0 1
3 3 6.9304 0 1
4 3 8.6467 0 1
5 3 10.3500 0 1
6 3 12.0821 0 1
7 3 13.9136 0 1
8 3 15.8327 0 1
9 3 17.8289 0 1
10 3 19.8916 0 1
11 3 22.0165 0 1
12 3 24.1597 0 1
0 4 -5.8881 0 1
1 4 -6.0637 0 1
2 4 -5.6339 0 1
3 4 -4.7322 0 1
4 4 -3.4897 0 1
5 4 -1.9777 0 1
6 4 -0.2513 1 1
7 4 1.6419 0 1
8 4 3.6747 0 1
9 4 5.7532 0 1
10 4 7.8600 0 1
11 4 9.9903 0 1
12 4 12.1221 0 1
0 5 -2.3848 0 1
1 5 -1.3405 0 1
2 5 0.2066 1 0
3 5 2.0613 0 1
4 5 4.1343 0 1
5 5 6.3052 0 1
6 5 8.4874 0 1
7 5 10.6695 0 1
8 5 12.8673 0 1
9 5 15.0731 0 1
10 5 17.2657 0 1
11 5 19.4347 0 1
12 5 21.5804 0 1
0 6 -5.0801 0 1
1 6 -4.7370 0 1
2 6 -3.7551 0 1
3 6 -2.3648 0 1
4 6 -0.8123 1 1
5 6 0.8590 1 0
6 6 2.6419 0 1
7 6 4.5009 0 1
8 6 6.4423 0 1
9 6 8.4444 0 1
10 6 10.4968 0 1
11 6 12.5911 0 1
12 6 14.7097 0 1
0 7 -4.0314 0 1
1 7 -3.3440 0 1
2 7 -2.1109 0 1
3 7 -0.5398 1 1
4 7 1.3025 0 1
5 7 3.2914 0 1
6 7 5.2572 0 1
7 7 7.1712 0 1
8 7 9.1231 0 1
9 7 11.0945 0 1
10 7 13.0543 0 1
11 7 14.9701 0 1
12 7 16.7962 0 1
0 8 -1.9381 0 1
1 8 -0.9531 1 1
2 8 0.5721 1 0
3 8 2.4440 0 1
4 8 4.5318 0 1
5 8 6.7267 0 1
6 8 8.9760 0 1
7 8 11.1970 0 1
8 8 13.3820 0 1
9 8 15.5429 0 1
10 8 17.7017 0 1
11 8 19.8571 0 1
12 8 22.0114 0 1
0 9 -0.9361 1 1
1 9 0.0861 1 0
2 9 1.5729 0 1
3 9 3.3631 0 1
4 9 5.3568 0 1
5 9 7.4428 0 1
6 9 9.5507 0 1
7 9 11.7086 0 1
8 9 13.8926 0 1
9 9 16.0695 0 1
10 9 18.2174 0 1
11 9 20.3337 0 1
12 9 22.4124 0 1


==> figs/data/v02_link_dbler_A.dat <==
x y c
-20.0000 3 0.0000
-17.5000 3 0.0000
-15.0000 3 0.0000
-12.5000 3 -0.9778
-10.0000 3 0.0000
-7.5000 3 0.0000
-5.0000 3 0.0000
-2.5000 3 0.0000
0.0000 3 0.0000
2.5000 3 0.0000
5.0000 3 0.0000
-20.0000 5 0.0000
-17.5000 5 0.0000
-15.0000 5 0.0000
-12.5000 5 -0.0222
-10.0000 5 -0.3444
-7.5000 5 0.0000
-5.0000 5 0.0000
-2.5000 5 0.0000
0.0000 5 0.0000
2.5000 5 0.0000
5.0000 5 0.0000
-20.0000 7 0.0000
-17.5000 7 0.0000
-15.0000 7 0.0000
-12.5000 7 0.0000
-10.0000 7 -0.4944
-7.5000 7 0.0000
-5.0000 7 0.0000
-2.5000 7 0.0000
0.0000 7 0.0000
2.5000 7 0.0000
5.0000 7 0.0000
-20.0000 9 0.0000
-17.5000 9 0.0000
-15.0000 9 0.0000
-12.5000 9 0.0000
-10.0000 9 0.0000
-7.5000 9 -0.6222
-5.0000 9 0.0000
-2.5000 9 0.0000
0.0000 9 0.0000
2.5000 9 0.0000
5.0000 9 0.0000
-20.0000 11 0.0000
-17.5000 11 0.0000
-15.0000 11 0.0000
-12.5000 11 0.0000
-10.0000 11 0.0000
-7.5000 11 -0.5556
-5.0000 11 0.0000
-2.5000 11 0.0000
0.0000 11 0.0000
2.5000 11 0.0000
5.0000 11 0.0000
-20.0000 13 0.0000
-17.5000 13 0.0000
-15.0000 13 0.0000
-12.5000 13 0.0000
-10.0000 13 0.0000
-7.5000 13 0.0000
-5.0000 13 -0.4444
-2.5000 13 0.0000
0.0000 13 0.0000
2.5000 13 0.0000
5.0000 13 0.0000
-20.0000 15 0.0000
-17.5000 15 0.0000
-15.0000 15 0.0000
-12.5000 15 0.0000
-10.0000 15 0.0000
-7.5000 15 0.0000
-5.0000 15 0.0000
-2.5000 15 -0.0222
0.0000 15 0.0000
2.5000 15 0.0000
5.0000 15 0.0000
-20.0000 17 0.0000
-17.5000 17 0.0000
-15.0000 17 0.0000
-12.5000 17 0.0000
-10.0000 17 0.0000
-7.5000 17 0.0000
-5.0000 17 0.0000
-2.5000 17 -0.0833
0.0000 17 0.0000
2.5000 17 0.0000
5.0000 17 0.0000
-20.0000 19 0.0000
-17.5000 19 0.0000
-15.0000 19 0.0000
-12.5000 19 0.0000
-10.0000 19 0.0000
-7.5000 19 0.0000
-5.0000 19 0.0000
-2.5000 19 0.0000
0.0000 19 0.2111
2.5000 19 0.0000
5.0000 19 0.0000
-20.0000 21 0.0000
-17.5000 21 0.0000
-15.0000 21 0.0000
-12.5000 21 0.0000
-10.0000 21 0.0000
-7.5000 21 0.0000
-5.0000 21 0.0000
-2.5000 21 0.0000
0.0000 21 0.0000
2.5000 21 0.0944
5.0000 21 0.0000
-20.0000 23 0.0000
-17.5000 23 0.0000
-15.0000 23 0.0000
-12.5000 23 0.0000
-10.0000 23 0.0000
-7.5000 23 0.0000
-5.0000 23 0.0000
-2.5000 23 0.0000
0.0000 23 0.0000
2.5000 23 0.3611
5.0000 23 0.2000
-20.0000 25 0.0000
-17.5000 25 0.0000
-15.0000 25 0.0000
-12.5000 25 0.0000
-10.0000 25 0.0000
-7.5000 25 0.0000
-5.0000 25 0.0000
-2.5000 25 0.0000
0.0000 25 0.0000
2.5000 25 0.0000
5.0000 25 0.8556
-20.0000 27 0.0000
-17.5000 27 0.0000
-15.0000 27 0.0000
-12.5000 27 0.0000
-10.0000 27 0.0000
-7.5000 27 0.0000
-5.0000 27 0.0000
-2.5000 27 0.0000
0.0000 27 0.0000
2.5000 27 0.0000
5.0000 27 0.0000


==> figs/data/v02_link_stair_A.dat <==
snr mcsW bW mcsL bL mcsP bP mcsSd bSd
-20 nan 2 nan 2 nan 2 nan 2
-17.5 nan 2 nan 2 nan 2 nan 2
-15 nan 2 nan 2 nan 2 nan 2
-12.5 3 4 nan 2 3 4 3 4
-10 5 6 3 4 7 8 5 6
-7.5 9 10 7 8 11 12 9 10
-5 13 14 11 12 13 14 13 14
-2.5 15 16 15 16 17 18 15 16
0 17 18 19 20 19 20 19 20
2.5 21 22 21 22 21 22 21 22
5 21 22 23 24 25 26 23 24


==> figs/data/v02_link_tput_A.dat <==
snr_db tputW tputL tputP tputSm tputSd env nmse_wpfm nmse_lmmse post_wpfm post_lmmse
-20 0 0 0 0 0 0 -0.49636 -0.39402 -4.4321 -0.67017
-17.5 0 0 0 0 0 0 -2.5613 -0.80446 -7.7578 -1.3917
-15 0 0 0.1184 0 0 0 -5.256 -1.5665 -11.744 -2.7512
-12.5 0.576 0.0128 0.576 0.576 0.576 0.576 -7.8437 -2.7636 -14.731 -4.8989
-10 0.864 0.576 1.1079 0.864 0.864 0.864 -10.15 -4.3787 -16.579 -7.7616
-7.5 1.5275 1.216 1.63 1.5275 1.5275 1.5275 -12.124 -6.3264 -17.668 -11.111
-5 2.1557 1.696 2.256 2.1557 2.1557 2.1557 -13.755 -8.5022 -18.26 -14.712
-2.5 2.8163 2.7533 2.832 2.8163 2.7848 2.8163 -15.089 -10.808 -18.558 -18.393
0 2.96 3.56 3.6 2.96 3.56 3.56 -16.145 -13.167 -18.702 -22.044
2.5 3.7816 4.176 4.2809 3.7816 4.176 4.176 -16.925 -15.423 -18.77 -25.402
5 4.176 4.816 5.522 4.176 4.816 4.816 -17.463 -17.714 -18.803 -28.716


==> figs/data/v02_mon_alarm_S.dat <==
x y c
0 0 0.0533
1 0 0.0533
2 0 0.0533
3 0 0.0533
4 0 0.0533
5 0 0.0533
6 0 0.0533
7 0 0.0533
8 0 0.0533
9 0 0.0533
10 0 0.0533
11 0 0.0533
12 0 0.0533
0 1 0.0833
1 1 0.1333
2 1 0.1667
3 1 0.2833
4 1 0.4000
5 1 0.6000
6 1 0.6333
7 1 0.6500
8 1 0.7167
9 1 0.8000
10 1 0.6833
11 1 0.7333
12 1 0.7000
0 2 0.0833
1 2 0.1000
2 2 0.0167
3 2 0.0167
4 2 0.0500
5 2 0.0333
6 2 0.0000
7 2 0.0000
8 2 0.0000
9 2 0.0000
10 2 0.0000
11 2 0.0000
12 2 0.0000
0 3 0.9500
1 3 1.0000
2 3 1.0000
3 3 1.0000
4 3 1.0000
5 3 1.0000
6 3 1.0000
7 3 1.0000
8 3 1.0000
9 3 1.0000
10 3 1.0000
11 3 1.0000
12 3 1.0000
0 4 0.0167
1 4 0.0667
2 4 0.0333
3 4 0.1000
4 4 0.1500
5 4 0.1500
6 4 0.2333
7 4 0.2000
8 4 0.2000
9 4 0.2167
10 4 0.2000
11 4 0.2167
12 4 0.2000
0 5 0.1333
1 5 0.5833
2 5 0.6167
3 5 0.9667
4 5 0.9833
5 5 1.0000
6 5 1.0000
7 5 1.0000
8 5 1.0000
9 5 1.0000
10 5 1.0000
11 5 1.0000
12 5 1.0000
0 6 0.0833
1 6 0.1500
2 6 0.1000
3 6 0.2500
4 6 0.5333
5 6 0.7500
6 6 0.7833
7 6 0.8167
8 6 0.8333
9 6 0.8333
10 6 0.8333
11 6 0.8167
12 6 0.8000
0 7 0.1000
1 7 0.4000
2 7 0.5333
3 7 0.6667
4 7 0.7667
5 7 0.8833
6 7 0.9000
7 7 0.9167
8 7 0.9333
9 7 0.9500
10 7 0.9333
11 7 0.9333
12 7 0.9500
0 8 0.3833
1 8 0.6500
2 8 0.7667
3 8 0.9667
4 8 1.0000
5 8 1.0000
6 8 1.0000
7 8 1.0000
8 8 1.0000
9 8 1.0000
10 8 1.0000
11 8 1.0000
12 8 1.0000
0 9 0.2667
1 9 0.6167
2 9 0.8000
3 9 0.9333
4 9 0.9833
5 9 1.0000
6 9 1.0000
7 9 1.0000
8 9 1.0000
9 9 1.0000
10 9 1.0000
11 9 1.0000
12 9 1.0000


==> figs/data/v02_mon_alarm_act.dat <==
x y c
0 0 0.0533
1 0 0.0533
2 0 0.0533
3 0 0.0533
4 0 0.0533
5 0 0.0533
6 0 0.0533
7 0 0.0533
8 0 0.0533
9 0 0.0533
10 0 0.0533
11 0 0.0533
12 0 0.0533
0 1 1.0000
1 1 1.0000
2 1 1.0000
3 1 1.0000
4 1 1.0000
5 1 1.0000
6 1 1.0000
7 1 1.0000
8 1 1.0000
9 1 1.0000
10 1 1.0000
11 1 1.0000
12 1 1.0000
0 2 0.1667
1 2 0.1167
2 2 0.1000
3 2 0.1000
4 2 0.1000
5 2 0.1000
6 2 0.0833
7 2 0.0833
8 2 0.0833
9 2 0.0833
10 2 0.0833
11 2 0.0833
12 2 0.0833
0 3 1.0000
1 3 1.0000
2 3 1.0000
3 3 1.0000
4 3 1.0000
5 3 1.0000
6 3 1.0000
7 3 1.0000
8 3 1.0000
9 3 1.0000
10 3 1.0000
11 3 1.0000
12 3 1.0000
0 4 0.6000
1 4 0.6500
2 4 0.6167
3 4 0.6000
4 4 0.5833
5 4 0.5833
6 4 0.5833
7 4 0.5833
8 4 0.5833
9 4 0.5833
10 4 0.5667
11 4 0.5667
12 4 0.5667
0 5 0.0667
1 5 0.0667
2 5 0.0500
3 5 0.0500
4 5 0.0500
5 5 0.0500
6 5 0.0500
7 5 0.0500
8 5 0.0500
9 5 0.0500
10 5 0.0500
11 5 0.0500
12 5 0.0500
0 6 0.0000
1 6 0.0000
2 6 0.0000
3 6 0.0000
4 6 0.0000
5 6 0.0000
6 6 0.0000
7 6 0.0000
8 6 0.0000
9 6 0.0000
10 6 0.0000
11 6 0.0000
12 6 0.0000
0 7 0.0000
1 7 0.0000
2 7 0.0000
3 7 0.0000
4 7 0.0000
5 7 0.0000
6 7 0.0000
7 7 0.0000
8 7 0.0000
9 7 0.0000
10 7 0.0000
11 7 0.0000
12 7 0.0000
0 8 1.0000
1 8 1.0000
2 8 1.0000
3 8 1.0000
4 8 1.0000
5 8 1.0000
6 8 1.0000
7 8 1.0000
8 8 1.0000
9 8 1.0000
10 8 1.0000
11 8 1.0000
12 8 1.0000
0 9 1.0000
1 9 1.0000
2 9 1.0000
3 9 1.0000
4 9 1.0000
5 9 1.0000
6 9 1.0000
7 9 1.0000
8 9 1.0000
9 9 1.0000
10 9 1.0000
11 9 1.0000
12 9 1.0000


==> figs/data/v02_mon_alarm_input.dat <==
x y c
0 0 0.0533
1 0 0.0533
2 0 0.0533
3 0 0.0533
4 0 0.0533
5 0 0.0533
6 0 0.0533
7 0 0.0533
8 0 0.0533
9 0 0.0533
10 0 0.0533
11 0 0.0533
12 0 0.0533
0 1 0.1333
1 1 0.1833
2 1 0.2000
3 1 0.1500
4 1 0.1667
5 1 0.1833
6 1 0.2000
7 1 0.2667
8 1 0.2667
9 1 0.2667
10 1 0.2500
11 1 0.2333
12 1 0.2000
0 2 0.1167
1 2 0.1833
2 2 0.1667
3 2 0.1667
4 2 0.2000
5 2 0.2500
6 2 0.4500
7 2 0.5167
8 2 0.5667
9 2 0.6833
10 2 0.7333
11 2 0.7667
12 2 0.8500
0 3 0.1000
1 3 0.1333
2 3 0.1333
3 3 0.1167
4 3 0.2000
5 3 0.2833
6 3 0.6333
7 3 0.9500
8 3 1.0000
9 3 1.0000
10 3 1.0000
11 3 1.0000
12 3 1.0000
0 4 0.0667
1 4 0.0667
2 4 0.0833
3 4 0.0667
4 4 0.0833
5 4 0.0667
6 4 0.1167
7 4 0.2500
8 4 0.3000
9 4 0.3167
10 4 0.3500
11 4 0.3500
12 4 0.3667
0 5 0.1500
1 5 0.1500
2 5 0.1667
3 5 0.1500
4 5 0.1500
5 5 0.1167
6 5 0.1167
7 5 0.1167
8 5 0.1167
9 5 0.1333
10 5 0.1167
11 5 0.1000
12 5 0.1000
0 6 0.0833
1 6 0.1667
2 6 0.2333
3 6 0.4000
4 6 0.5333
5 6 0.6167
6 6 0.6833
7 6 0.7667
8 6 0.7833
9 6 0.8333
10 6 0.9333
11 6 0.9667
12 6 0.9500
0 7 0.3667
1 7 0.5167
2 7 0.5667
3 7 0.6833
4 7 0.7667
5 7 0.8000
6 7 0.8667
7 7 0.9000
8 7 0.9000
9 7 0.9167
10 7 0.9667
11 7 0.9833
12 7 1.0000
0 8 0.0833
1 8 0.1000
2 8 0.1333
3 8 0.0833
4 8 0.1000
5 8 0.1000
6 8 0.1167
7 8 0.1833
8 8 0.2333
9 8 0.2833
10 8 0.3333
11 8 0.3333
12 8 0.3333
0 9 0.1167
1 9 0.1333
2 9 0.1333
3 9 0.1000
4 9 0.0833
5 9 0.0500
6 9 0.0667
7 9 0.1000
8 9 0.0833
9 9 0.1167
10 9 0.1500
11 9 0.1333
12 9 0.1667


==> figs/data/v02_mon_kappa.dat <==
x y c harm benign
0 0 1.0000 0 1
1 0 1.0000 0 1
2 0 1.0000 0 1
3 0 1.0000 0 1
4 0 1.0000 0 1
5 0 1.0000 0 1
6 0 1.0000 0 1
7 0 1.0000 0 1
8 0 1.0000 0 1
9 0 1.0000 0 1
10 0 1.0000 0 1
11 0 1.0000 0 1
12 0 1.0000 0 1
0 1 1.3750 0 0
1 1 1.4296 0 0
2 1 1.5363 1 0
3 1 1.6566 1 0
4 1 1.7680 1 0
5 1 1.9549 1 0
6 1 2.0456 1 0
7 1 2.1330 1 0
8 1 2.2833 1 0
9 1 2.2656 1 0
10 1 2.2649 1 0
11 1 2.2985 1 0
12 1 2.3069 1 0
0 2 0.9305 0 1
1 2 0.8891 0 1
2 2 0.8348 0 1
3 2 0.7793 0 1
4 2 0.7140 0 1
5 2 0.6557 0 1
6 2 0.6097 0 1
7 2 0.5654 0 1
8 2 0.5394 0 1
9 2 0.5245 0 1
10 2 0.5170 0 1
11 2 0.5110 0 1
12 2 0.5010 0 1
0 3 5.6502 1 0
1 3 8.0457 1 0
2 3 11.1057 1 0
3 3 14.7791 1 0
4 3 18.8189 1 0
5 3 22.6985 1 0
6 3 25.6210 1 0
7 3 27.8950 1 0
8 3 29.3521 1 0
9 3 30.3356 1 0
10 3 31.1178 1 0
11 3 31.2467 1 0
12 3 30.9992 1 0
0 4 0.9956 0 1
1 4 0.9865 0 1
2 4 0.9885 0 1
3 4 1.0056 0 1
4 4 1.0230 0 1
5 4 1.0388 0 1
6 4 1.0377 0 1
7 4 1.0503 0 1
8 4 1.0519 0 1
9 4 1.0750 0 1
10 4 1.0731 0 1
11 4 1.0895 0 1
12 4 1.0773 0 1
0 5 1.9035 1 0
1 5 2.4428 1 0
2 5 3.0834 1 0
3 5 3.8851 1 0
4 5 4.8181 1 0
5 5 5.5910 1 0
6 5 6.3874 1 0
7 5 6.8303 1 0
8 5 7.2418 1 0
9 5 7.4595 1 0
10 5 7.5175 1 0
11 5 7.6593 1 0
12 5 7.6770 1 0
0 6 1.2234 0 0
1 6 1.3610 0 0
2 6 1.5417 1 0
3 6 1.7421 1 0
4 6 1.9604 1 0
5 6 2.1995 1 0
6 6 2.3907 1 0
7 6 2.4663 1 0
8 6 2.5819 1 0
9 6 2.6484 1 0
10 6 2.6874 1 0
11 6 2.7041 1 0
12 6 2.6974 1 0
0 7 1.6208 1 0
1 7 2.0084 1 0
2 7 2.4823 1 0
3 7 3.1170 1 0
4 7 3.7494 1 0
5 7 4.4193 1 0
6 7 4.8666 1 0
7 7 5.2931 1 0
8 7 5.5482 1 0
9 7 5.6719 1 0
10 7 5.8166 1 0
11 7 5.7876 1 0
12 7 5.8163 1 0
0 8 2.3718 1 0
1 8 3.0397 1 0
2 8 3.9065 1 0
3 8 4.9658 1 0
4 8 6.0059 1 0
5 8 7.0984 1 0
6 8 7.9487 1 0
7 8 8.5290 1 0
8 8 9.0365 1 0
9 8 9.2603 1 0
10 8 9.4795 1 0
11 8 9.3832 1 0
12 8 9.3252 1 0
0 9 2.3938 1 0
1 9 3.0392 1 0
2 9 3.9300 1 0
3 9 5.0279 1 0
4 9 6.2328 1 0
5 9 7.2980 1 0
6 9 8.0756 1 0
7 9 8.9252 1 0
8 9 9.0534 1 0
9 9 9.6911 1 0
10 9 9.9020 1 0
11 9 9.9218 1 0
12 9 9.8337 1 0


==> figs/data/v02_scorecard.dat <==
x y c lab tc
0 0 2.894 2.9 0
1 0 0.000 0.0 0
2 0 0.236 0.2 0
3 0 0.000 0.0 0
4 0 0.000 0.0 0
5 0 2.979 3.0 0
6 0 0.000 0.0 0
7 0 3.220 3.2 0
8 0 0.000 0.0 0
9 0 2.907 2.9 0
10 0 0.000 0.0 0
11 0 0.000 0.0 0
12 0 2.965 3.0 0
13 0 0.000 0.0 0
14 0 3.220 3.2 0
0 1 0.000 0.0 0
1 1 5.788 5.8 0
2 1 0.010 0.0 0
3 1 5.403 5.4 0
4 1 3.699 3.7 0
5 1 0.000 0.0 0
6 1 4.185 4.2 0
7 1 0.000 0.0 0
8 1 12.842 12.8 1
9 1 0.000 0.0 0
10 1 3.920 3.9 0
11 1 5.820 5.8 0
12 1 0.000 0.0 0
13 1 3.813 3.8 0
14 1 12.842 12.8 1
0 2 1.159 1.2 0
1 2 0.347 0.3 0
2 2 -1.584 -1.6 0
3 2 -1.357 -1.4 0
4 2 -0.632 -0.6 0
5 2 1.185 1.2 0
6 2 -0.950 -0.9 0
7 2 1.436 1.4 0
8 2 -0.668 -0.7 0
9 2 1.159 1.2 0
10 2 0.000 0.0 0
11 2 0.320 0.3 0
12 2 1.159 1.2 0
13 2 0.000 0.0 0
14 2 1.436 1.4 0
0 3 4.530 4.5 0
1 3 0.072 0.1 0
2 3 1.475 1.5 0
3 3 0.167 0.2 0
4 3 0.131 0.1 0
5 3 4.257 4.3 0
6 3 1.943 1.9 0
7 3 4.485 4.5 0
8 3 0.268 0.3 0
9 3 4.520 4.5 0
10 3 0.086 0.1 0
11 3 0.076 0.1 0
12 3 4.539 4.5 0
13 3 -0.103 -0.1 0
14 3 4.768 4.8 0
0 4 3.675 3.7 0
1 4 8.657 8.7 1
2 4 1.134 1.1 0
3 4 9.195 9.2 1
4 4 7.862 7.9 1
5 4 5.569 5.6 0
6 4 6.249 6.2 0
7 4 4.279 4.3 0
8 4 16.524 16.5 1
9 4 3.694 3.7 0
10 4 7.522 7.5 1
11 4 8.283 8.3 1
12 4 3.743 3.7 0
13 4 0.324 0.3 0
14 4 16.524 16.5 1
0 5 0.000 0.0 0
1 5 5.788 5.8 0
2 5 0.520 0.5 0
3 5 5.828 5.8 0
4 5 4.805 4.8 0
5 5 2.783 2.8 0
6 5 4.185 4.2 0
7 5 0.000 0.0 0
8 5 14.020 14.0 1
9 5 0.000 0.0 0
10 5 4.029 4.0 0
11 5 6.215 6.2 0
12 5 0.000 0.0 0
13 5 3.714 3.7 0
14 5 14.020 14.0 1
0 6 3.709 3.7 0
1 6 6.126 6.1 0
2 6 0.489 0.5 0
3 6 5.803 5.8 0
4 6 4.738 4.7 0
5 6 1.316 1.3 0
6 6 4.185 4.2 0
7 6 0.128 0.1 0
8 6 13.890 13.9 1
9 6 3.599 3.6 0
10 6 4.304 4.3 0
11 6 5.905 5.9 0
12 6 3.368 3.4 0
13 6 4.703 4.7 0
14 6 13.890 13.9 1
0 7 0.000 0.0 0
1 7 0.144 0.1 0
2 7 0.107 0.1 0
3 7 0.150 0.2 0
4 7 0.655 0.7 0
5 7 0.042 0.0 0
6 7 0.068 0.1 0
7 7 0.034 0.0 0
8 7 0.593 0.6 0
9 7 0.008 0.0 0
10 7 0.168 0.2 0
11 7 0.037 0.0 0
12 7 0.000 0.0 0
13 7 -0.283 -0.3 0
14 7 0.708 0.7 0
0 8 0.009 0.0 0
1 8 0.144 0.1 0
2 8 0.195 0.2 0
3 8 0.148 0.1 0
4 8 0.637 0.6 0
5 8 0.426 0.4 0
6 8 0.068 0.1 0
7 8 0.025 0.0 0
8 8 0.593 0.6 0
9 8 0.004 0.0 0
10 8 0.107 0.1 0
11 8 0.036 0.0 0
12 8 0.000 0.0 0
13 8 -0.162 -0.2 0
14 8 0.880 0.9 0
0 9 0.000 0.0 0
1 9 0.000 0.0 0
2 9 0.236 0.2 0
3 9 0.000 0.0 0
4 9 0.000 0.0 0
5 9 0.000 0.0 0
6 9 0.000 0.0 0
7 9 0.000 0.0 0
8 9 0.000 0.0 0
9 9 0.000 0.0 0
10 9 0.000 0.0 0
11 9 0.000 0.0 0
12 9 0.000 0.0 0
13 9 0.000 0.0 0
14 9 0.236 0.2 0


==> figs/data/v02_tail_strip.dat <==
x snr_db n_tok arl_target runi r_plug r_tail h_ratio cens_any_plug cens_any_tail
0.0000 -5.0000 2.0000 50.0000 0.0000 10.0000 10.0000 1.2054 1.0000 1.0000
1.0000 -5.0000 2.0000 50.0000 1.0000 10.0000 10.0000 1.1933 1.0000 1.0000
2.0000 -5.0000 2.0000 50.0000 2.0000 10.0000 10.0000 1.1822 1.0000 1.0000
3.0000 -5.0000 2.0000 50.0000 3.0000 10.0000 10.0000 1.2314 1.0000 1.0000
4.0000 -5.0000 2.0000 50.0000 4.0000 10.0000 10.0000 1.2120 1.0000 1.0000
5.0000 -5.0000 2.0000 100.0000 0.0000 5.0000 5.0000 1.2054 1.0000 1.0000
6.0000 -5.0000 2.0000 100.0000 1.0000 5.0000 5.0000 1.1933 1.0000 1.0000
7.0000 -5.0000 2.0000 100.0000 2.0000 5.0000 5.0000 1.1822 1.0000 1.0000
8.0000 -5.0000 2.0000 100.0000 3.0000 5.0000 5.0000 1.2314 1.0000 1.0000
9.0000 -5.0000 2.0000 100.0000 4.0000 5.0000 5.0000 1.2120 1.0000 1.0000
10.0000 -5.0000 2.0000 200.0000 0.0000 2.5000 2.5000 1.2054 1.0000 1.0000
11.0000 -5.0000 2.0000 200.0000 1.0000 2.5000 2.5000 1.1933 1.0000 1.0000
12.0000 -5.0000 2.0000 200.0000 2.0000 2.5000 2.5000 1.1822 1.0000 1.0000
13.0000 -5.0000 2.0000 200.0000 3.0000 2.5000 2.5000 1.2314 1.0000 1.0000
14.0000 -5.0000 2.0000 200.0000 4.0000 2.5000 2.5000 1.2120 1.0000 1.0000
15.0000 -5.0000 4.0000 50.0000 0.0000 10.0000 10.0000 1.1775 1.0000 1.0000
16.0000 -5.0000 4.0000 50.0000 1.0000 10.0000 10.0000 1.2539 1.0000 1.0000
17.0000 -5.0000 4.0000 50.0000 2.0000 10.0000 10.0000 1.1109 1.0000 1.0000
18.0000 -5.0000 4.0000 50.0000 3.0000 10.0000 10.0000 1.2913 1.0000 1.0000
19.0000 -5.0000 4.0000 50.0000 4.0000 10.0000 10.0000 1.0000 1.0000 1.0000
20.0000 -5.0000 4.0000 100.0000 0.0000 5.0000 5.0000 1.1775 1.0000 1.0000
21.0000 -5.0000 4.0000 100.0000 1.0000 5.0000 5.0000 1.2539 1.0000 1.0000
22.0000 -5.0000 4.0000 100.0000 2.0000 5.0000 5.0000 1.1109 1.0000 1.0000
23.0000 -5.0000 4.0000 100.0000 3.0000 5.0000 5.0000 1.2913 1.0000 1.0000
24.0000 -5.0000 4.0000 100.0000 4.0000 5.0000 5.0000 1.0000 1.0000 1.0000
25.0000 -5.0000 4.0000 200.0000 0.0000 2.5000 2.5000 1.1775 1.0000 1.0000
26.0000 -5.0000 4.0000 200.0000 1.0000 2.5000 2.5000 1.2539 1.0000 1.0000
27.0000 -5.0000 4.0000 200.0000 2.0000 2.5000 2.5000 1.1109 1.0000 1.0000
28.0000 -5.0000 4.0000 200.0000 3.0000 2.5000 2.5000 1.2913 1.0000 1.0000
29.0000 -5.0000 4.0000 200.0000 4.0000 2.5000 2.5000 1.0000 1.0000 1.0000
30.0000 -5.0000 8.0000 50.0000 0.0000 10.0000 10.0000 1.1920 1.0000 1.0000
31.0000 -5.0000 8.0000 50.0000 1.0000 10.0000 10.0000 1.2565 1.0000 1.0000
32.0000 -5.0000 8.0000 50.0000 2.0000 10.0000 10.0000 1.0958 1.0000 1.0000
33.0000 -5.0000 8.0000 50.0000 3.0000 10.0000 10.0000 1.2569 1.0000 1.0000
34.0000 -5.0000 8.0000 50.0000 4.0000 10.0000 10.0000 1.0000 1.0000 1.0000
35.0000 -5.0000 8.0000 100.0000 0.0000 5.0000 5.0000 1.1920 1.0000 1.0000
36.0000 -5.0000 8.0000 100.0000 1.0000 5.0000 5.0000 1.2565 1.0000 1.0000
37.0000 -5.0000 8.0000 100.0000 2.0000 5.0000 5.0000 1.0958 1.0000 1.0000
38.0000 -5.0000 8.0000 100.0000 3.0000 5.0000 5.0000 1.2569 1.0000 1.0000
39.0000 -5.0000 8.0000 100.0000 4.0000 5.0000 5.0000 1.0000 1.0000 1.0000
40.0000 -5.0000 8.0000 200.0000 0.0000 2.5000 2.5000 1.1920 1.0000 1.0000
41.0000 -5.0000 8.0000 200.0000 1.0000 2.5000 2.5000 1.2565 1.0000 1.0000
42.0000 -5.0000 8.0000 200.0000 2.0000 2.5000 2.5000 1.0958 1.0000 1.0000
43.0000 -5.0000 8.0000 200.0000 3.0000 2.5000 2.5000 1.2569 1.0000 1.0000
44.0000 -5.0000 8.0000 200.0000 4.0000 2.5000 2.5000 1.0000 1.0000 1.0000
51.0000 5.0000 2.0000 50.0000 0.0000 10.0000 10.0000 1.4430 1.0000 1.0000
52.0000 5.0000 2.0000 50.0000 1.0000 10.0000 10.0000 1.1949 1.0000 1.0000
53.0000 5.0000 2.0000 50.0000 2.0000 10.0000 10.0000 1.2446 1.0000 1.0000
54.0000 5.0000 2.0000 50.0000 3.0000 10.0000 10.0000 1.2371 1.0000 1.0000
55.0000 5.0000 2.0000 50.0000 4.0000 10.0000 10.0000 1.3214 1.0000 1.0000
56.0000 5.0000 2.0000 100.0000 0.0000 5.0000 5.0000 1.4430 1.0000 1.0000
57.0000 5.0000 2.0000 100.0000 1.0000 5.0000 5.0000 1.1949 1.0000 1.0000
58.0000 5.0000 2.0000 100.0000 2.0000 5.0000 5.0000 1.2446 1.0000 1.0000
59.0000 5.0000 2.0000 100.0000 3.0000 5.0000 5.0000 1.2371 1.0000 1.0000
60.0000 5.0000 2.0000 100.0000 4.0000 5.0000 5.0000 1.3214 1.0000 1.0000
61.0000 5.0000 2.0000 200.0000 0.0000 2.5000 2.5000 1.4430 1.0000 1.0000
62.0000 5.0000 2.0000 200.0000 1.0000 2.5000 2.5000 1.1949 1.0000 1.0000
63.0000 5.0000 2.0000 200.0000 2.0000 2.5000 2.5000 1.2446 1.0000 1.0000
64.0000 5.0000 2.0000 200.0000 3.0000 2.5000 2.5000 1.2371 1.0000 1.0000
65.0000 5.0000 2.0000 200.0000 4.0000 2.5000 2.5000 1.3214 1.0000 1.0000
66.0000 5.0000 4.0000 50.0000 0.0000 10.0000 10.0000 1.4880 1.0000 1.0000
67.0000 5.0000 4.0000 50.0000 1.0000 10.0000 10.0000 1.1450 1.0000 1.0000
68.0000 5.0000 4.0000 50.0000 2.0000 4.9196 4.9196 1.2368 0.0000 0.0000
69.0000 5.0000 4.0000 50.0000 3.0000 10.0000 10.0000 1.6195 1.0000 1.0000
70.0000 5.0000 4.0000 50.0000 4.0000 4.9396 10.0000 1.3550 0.0000 1.0000
71.0000 5.0000 4.0000 100.0000 0.0000 5.0000 5.0000 1.4880 1.0000 1.0000
72.0000 5.0000 4.0000 100.0000 1.0000 5.0000 5.0000 1.1450 1.0000 1.0000
73.0000 5.0000 4.0000 100.0000 2.0000 2.4598 2.4598 1.2368 0.0000 0.0000
74.0000 5.0000 4.0000 100.0000 3.0000 5.0000 5.0000 1.6195 1.0000 1.0000
75.0000 5.0000 4.0000 100.0000 4.0000 2.4798 5.0000 1.3550 0.0000 1.0000
76.0000 5.0000 4.0000 200.0000 0.0000 2.5000 2.5000 1.4880 1.0000 1.0000
77.0000 5.0000 4.0000 200.0000 1.0000 2.5000 2.5000 1.1450 1.0000 1.0000
78.0000 5.0000 4.0000 200.0000 2.0000 1.2299 1.2349 1.2368 0.0000 0.0000
79.0000 5.0000 4.0000 200.0000 3.0000 2.5000 2.5000 1.6195 1.0000 1.0000
80.0000 5.0000 4.0000 200.0000 4.0000 2.5000 2.5000 1.3550 1.0000 1.0000
81.0000 5.0000 8.0000 50.0000 0.0000 10.0000 10.0000 1.6766 1.0000 1.0000
82.0000 5.0000 8.0000 50.0000 1.0000 4.8996 10.0000 1.3136 0.0000 1.0000
83.0000 5.0000 8.0000 50.0000 2.0000 0.7272 0.7992 1.0726 0.0000 0.0000
84.0000 5.0000 8.0000 50.0000 3.0000 3.1352 10.0000 1.4910 0.0000 1.0000
85.0000 5.0000 8.0000 50.0000 4.0000 4.3780 4.9396 1.1759 0.0000 0.0000
86.0000 5.0000 8.0000 100.0000 0.0000 5.0000 5.0000 1.6766 1.0000 1.0000
87.0000 5.0000 8.0000 100.0000 1.0000 5.0000 5.0000 1.3136 1.0000 1.0000
88.0000 5.0000 8.0000 100.0000 2.0000 0.4638 0.9596 1.0726 0.0000 0.0000
89.0000 5.0000 8.0000 100.0000 3.0000 5.0000 5.0000 1.4910 1.0000 1.0000
90.0000 5.0000 8.0000 100.0000 4.0000 2.4698 2.4698 1.1759 0.0000 0.0000
91.0000 5.0000 8.0000 200.0000 0.0000 2.5000 2.5000 1.6766 1.0000 1.0000
92.0000 5.0000 8.0000 200.0000 1.0000 2.5000 2.5000 1.3136 1.0000 1.0000
93.0000 5.0000 8.0000 200.0000 2.0000 0.5005 0.6760 1.0726 0.0000 0.0000
94.0000 5.0000 8.0000 200.0000 3.0000 2.5000 2.5000 1.4910 1.0000 1.0000
95.0000 5.0000 8.0000 200.0000 4.0000 1.2349 1.2349 1.1759 0.0000 0.0000
102.0000 15.0000 2.0000 50.0000 0.0000 10.0000 10.0000 2.9619 1.0000 1.0000
103.0000 15.0000 2.0000 50.0000 1.0000 4.8996 4.8996 1.6027 0.0000 0.0000
104.0000 15.0000 2.0000 50.0000 2.0000 0.7684 1.1808 1.4461 0.0000 0.0000
105.0000 15.0000 2.0000 50.0000 3.0000 4.8632 10.0000 1.8332 0.0000 1.0000
106.0000 15.0000 2.0000 50.0000 4.0000 1.3356 4.0420 1.7008 0.0000 0.0000
107.0000 15.0000 2.0000 100.0000 0.0000 5.0000 5.0000 2.9619 1.0000 1.0000
108.0000 15.0000 2.0000 100.0000 1.0000 2.4498 2.4498 1.6027 0.0000 0.0000
109.0000 15.0000 2.0000 100.0000 2.0000 0.3868 0.6688 1.4461 0.0000 0.0000
110.0000 15.0000 2.0000 100.0000 3.0000 2.4316 5.0000 1.8332 0.0000 1.0000
111.0000 15.0000 2.0000 100.0000 4.0000 1.9248 2.0826 1.7008 0.0000 0.0000
112.0000 15.0000 2.0000 200.0000 0.0000 2.5000 2.5000 2.9619 1.0000 1.0000
113.0000 15.0000 2.0000 200.0000 1.0000 1.2249 1.2249 1.6027 0.0000 0.0000
114.0000 15.0000 2.0000 200.0000 2.0000 0.2097 0.4485 1.4461 0.0000 0.0000
115.0000 15.0000 2.0000 200.0000 3.0000 1.2158 2.5000 1.8332 0.0000 1.0000
116.0000 15.0000 2.0000 200.0000 4.0000 0.9624 1.2349 1.7008 0.0000 0.0000
117.0000 15.0000 4.0000 50.0000 0.0000 10.0000 10.0000 3.0635 1.0000 1.0000
118.0000 15.0000 4.0000 50.0000 1.0000 2.8016 3.6984 1.7191 0.0000 0.0000
119.0000 15.0000 4.0000 50.0000 2.0000 0.3976 1.3776 1.8571 0.0000 0.0000
120.0000 15.0000 4.0000 50.0000 3.0000 2.2436 10.0000 2.3446 0.0000 1.0000
121.0000 15.0000 4.0000 50.0000 4.0000 0.8492 4.9396 1.7775 0.0000 0.0000
122.0000 15.0000 4.0000 100.0000 0.0000 5.0000 5.0000 3.0635 1.0000 1.0000
123.0000 15.0000 4.0000 100.0000 1.0000 1.8478 2.4498 1.7191 0.0000 0.0000
124.0000 15.0000 4.0000 100.0000 2.0000 0.2536 1.2880 1.8571 0.0000 0.0000
125.0000 15.0000 4.0000 100.0000 3.0000 2.5198 5.0000 2.3446 0.0000 1.0000
126.0000 15.0000 4.0000 100.0000 4.0000 0.7532 2.4698 1.7775 0.0000 0.0000
127.0000 15.0000 4.0000 200.0000 0.0000 2.5000 2.5000 3.0635 1.0000 1.0000
128.0000 15.0000 4.0000 200.0000 1.0000 0.9239 1.2249 1.7191 0.0000 0.0000
129.0000 15.0000 4.0000 200.0000 2.0000 0.1986 0.6440 1.8571 0.0000 0.0000
130.0000 15.0000 4.0000 200.0000 3.0000 1.2599 2.5000 2.3446 0.0000 1.0000
131.0000 15.0000 4.0000 200.0000 4.0000 0.4382 1.2349 1.7775 0.0000 0.0000
132.0000 15.0000 8.0000 50.0000 0.0000 5.0396 10.0000 3.1818 0.0000 1.0000
133.0000 15.0000 8.0000 50.0000 1.0000 1.1568 3.6956 1.8308 0.0000 0.0000
134.0000 15.0000 8.0000 50.0000 2.0000 0.7484 2.5436 1.8383 0.0000 0.0000
135.0000 15.0000 8.0000 50.0000 3.0000 1.2452 2.6716 1.8358 0.0000 0.0000
136.0000 15.0000 8.0000 50.0000 4.0000 1.0336 2.6836 1.7792 0.0000 0.0000
137.0000 15.0000 8.0000 100.0000 0.0000 2.5198 5.0000 3.1818 0.0000 1.0000
138.0000 15.0000 8.0000 100.0000 1.0000 1.4634 1.8478 1.8308 0.0000 0.0000
139.0000 15.0000 8.0000 100.0000 2.0000 0.4272 1.2926 1.8383 0.0000 0.0000
140.0000 15.0000 8.0000 100.0000 3.0000 0.6418 2.5198 1.8358 0.0000 0.0000
141.0000 15.0000 8.0000 100.0000 4.0000 0.6258 2.4698 1.7792 0.0000 0.0000
142.0000 15.0000 8.0000 200.0000 0.0000 2.5000 2.5000 3.1818 1.0000 1.0000
143.0000 15.0000 8.0000 200.0000 1.0000 0.9232 1.2249 1.8308 0.0000 0.0000
144.0000 15.0000 8.0000 200.0000 2.0000 0.2707 0.6463 1.8383 0.0000 0.0000
145.0000 15.0000 8.0000 200.0000 3.0000 0.4220 1.2599 1.8358 0.0000 0.0000
146.0000 15.0000 8.0000 200.0000 4.0000 0.5625 1.2349 1.7792 0.0000 0.0000


==> figs/data/v02_trace_switches.dat <==
window LMMSE WPFM RT full genie depW LMMSE_s WPFM_s RT_s full_s genie_s
1 -15.0958 -16.1101 -16.1101 -16.1101 -16.1101 1 -15.0958 -16.1101 -16.1101 -16.1101 -16.1101
2 -14.4622 -16.0791 -16.0791 -16.0791 -16.0791 1 -14.7675 -16.0946 -16.0946 -16.0946 -16.0946
3 -13.9353 -16.4215 -16.4215 -16.4215 -16.4215 1 -14.4720 -16.2009 -16.2009 -16.2009 -16.2009
4 -14.2665 -16.9460 -16.9460 -16.9460 -16.9460 1 -14.4197 -16.3755 -16.3755 -16.3755 -16.3755
5 -13.9956 -16.1571 -16.1571 -16.1571 -16.1571 1 -14.3315 -16.3309 -16.3309 -16.3309 -16.3309
6 -14.2174 -16.1869 -16.1869 -16.1869 -16.1869 1 -14.3123 -16.3066 -16.3066 -16.3066 -16.3066
7 -14.4043 -17.2486 -17.2486 -17.2486 -17.2486 1 -14.3253 -16.4293 -16.4293 -16.4293 -16.4293
8 -14.4881 -15.8566 -15.8566 -15.8566 -15.8566 1 -14.3453 -16.3534 -16.3534 -16.3534 -16.3534
9 -14.6617 -16.8418 -16.8418 -16.8418 -16.8418 1 -14.3794 -16.4051 -16.4051 -16.4051 -16.4051
10 -13.9673 -16.2690 -16.2690 -16.2690 -16.2690 1 -14.3363 -16.3913 -16.3913 -16.3913 -16.3913
11 -13.4870 -16.8694 -16.8694 -16.8694 -16.8694 1 -14.1759 -16.4662 -16.4662 -16.4662 -16.4662
12 -13.1210 -16.7532 -16.7532 -16.7532 -16.7532 1 -14.0312 -16.5350 -16.5350 -16.5350 -16.5350
13 -13.3441 -16.9652 -16.9652 -16.9652 -16.9652 1 -13.9669 -16.5878 -16.5878 -16.5878 -16.5878
14 -13.7006 -16.8691 -16.8691 -16.8691 -16.8691 1 -13.9109 -16.5807 -16.5807 -16.5807 -16.5807
15 -13.8136 -16.8396 -16.8396 -16.8396 -16.8396 1 -13.8927 -16.6508 -16.6508 -16.6508 -16.6508
16 -14.0858 -17.1076 -17.1076 -17.1076 -17.1076 1 -13.8803 -16.7442 -16.7442 -16.7442 -16.7442
17 -14.4005 -16.5730 -16.5730 -16.5730 -16.5730 1 -13.8800 -16.6796 -16.6796 -16.6796 -16.6796
18 -14.3918 -16.3224 -16.3224 -16.3224 -16.3224 1 -13.8715 -16.7333 -16.7333 -16.7333 -16.7333
19 -13.9539 -16.8223 -16.8223 -16.8223 -16.8223 1 -13.8079 -16.7314 -16.7314 -16.7314 -16.7314
20 -14.1410 -17.4452 -17.4452 -17.4452 -17.4452 1 -13.8243 -16.8475 -16.8475 -16.8475 -16.8475
21 -14.5071 -15.3441 -15.3441 -15.3441 -15.3441 1 -13.9237 -16.6694 -16.6694 -16.6694 -16.6694
22 -14.4536 -17.5276 -17.5276 -17.5276 -17.5276 1 -14.0640 -16.7395 -16.7395 -16.7395 -16.7395
23 -14.1617 -16.7760 -16.7760 -16.7760 -16.7760 1 -14.1529 -16.7212 -16.7212 -16.7212 -16.7212
24 -14.0477 -16.2728 -16.2728 -16.2728 -16.2728 1 -14.1901 -16.6599 -16.6599 -16.6599 -16.6599
25 -13.3306 -16.2171 -16.2171 -16.2171 -16.2171 1 -14.1347 -16.5961 -16.5961 -16.5961 -16.5961
26 -13.6549 -15.9596 -15.9596 -15.9596 -15.9596 1 -14.0891 -16.4809 -16.4809 -16.4809 -16.4809
27 -13.6857 -15.1487 -15.1487 -15.1487 -15.1487 1 -14.0174 -16.3189 -16.3189 -16.3189 -16.3189
28 -14.1138 -17.0097 -17.0097 -17.0097 -17.0097 1 -13.9911 -16.3829 -16.3829 -16.3829 -16.3829
29 -14.1512 -16.3840 -16.3840 -16.3840 -16.3840 1 -14.0106 -16.3414 -16.3414 -16.3414 -16.3414
30 -14.3218 -14.8937 -14.8937 -14.8937 -14.8937 1 -14.0279 -16.0801 -16.0801 -16.0801 -16.0801
31 -14.0370 -16.8731 -16.8731 -16.8731 -16.8731 1 -13.9836 -16.2356 -16.2356 -16.2356 -16.2356
32 -13.3401 -16.6416 -16.6416 -16.6416 -16.6416 1 -13.8712 -16.1632 -16.1632 -16.1632 -16.1632
33 -12.9276 -15.8612 -15.8612 -15.8612 -15.8612 1 -13.7397 -16.0756 -16.0756 -16.0756 -16.0756
34 -12.8738 -16.5489 -16.5489 -16.5489 -16.5489 1 -13.6159 -16.1013 -16.1013 -16.1013 -16.1013
35 -12.8144 -16.5327 -16.5327 -16.5327 -16.5327 1 -13.5578 -16.1310 -16.1310 -16.1310 -16.1310
36 -12.2466 -16.6661 -16.6661 -16.6661 -16.6661 1 -13.3981 -16.1994 -16.1994 -16.1994 -16.1994
37 -12.6829 -17.0471 -17.0471 -17.0471 -17.0471 1 -13.2938 -16.3998 -16.3998 -16.3998 -16.3998
38 -13.0154 -16.4673 -16.4673 -16.4673 -16.4673 1 -13.1915 -16.3499 -16.3499 -16.3499 -16.3499
39 -12.8973 -15.8016 -15.8016 -15.8016 -15.8016 1 -13.0765 -16.2885 -16.2885 -16.2885 -16.2885
40 -13.1954 -16.8503 -16.8503 -16.8503 -16.8503 1 -12.9810 -16.5113 -16.5113 -16.5113 -16.5113
41 -13.5510 -17.3640 -17.3640 -17.3640 -17.3640 1 -12.9409 -16.5542 -16.5542 -16.5542 -16.5542
42 -13.8067 -16.7191 -16.7191 -16.7191 -16.7191 1 -12.9814 -16.5617 -16.5617 -16.5617 -16.5617
43 -14.0377 -16.3651 -16.3651 -16.3651 -16.3651 1 -13.0818 -16.6180 -16.6180 -16.6180 -16.6180
44 -14.1307 -16.6771 -16.6771 -16.6771 -16.6771 1 -13.1978 -16.6309 -16.6309 -16.6309 -16.6309
45 -13.9666 -16.0202 -16.0202 -16.0202 -16.0202 1 -13.3098 -16.5756 -16.5756 -16.5756 -16.5756
46 -13.5127 -16.9313 -16.9313 -16.9313 -16.9313 1 -13.4524 -16.6008 -16.6008 -16.6008 -16.6008
47 -13.0201 -16.2696 -16.2696 -16.2696 -16.2696 1 -13.4913 -16.5247 -16.5247 -16.5247 -16.5247
48 -13.4447 -16.5228 -16.5228 -16.5228 -16.5228 1 -13.5371 -16.5303 -16.5303 -16.5303 -16.5303
49 -13.5333 -15.9255 -15.9255 -15.9255 -15.9255 1 -13.6062 -16.5448 -16.5448 -16.5448 -16.5448
50 -13.9625 -16.9974 -16.9974 -16.9974 -16.9974 1 -13.6842 -16.5583 -16.5583 -16.5583 -16.5583
51 -13.7110 -16.3882 -16.3882 -16.3882 -16.3882 1 -13.7004 -16.4683 -16.4683 -16.4683 -16.4683
52 -13.8770 -15.8577 -15.8577 -15.8577 -15.8577 1 -13.7072 -16.3793 -16.3793 -16.3793 -16.3793
53 -14.0185 -16.8869 -16.8869 -16.8869 -16.8869 1 -13.7055 -16.4289 -16.4289 -16.4289 -16.4289
54 -13.9419 -16.1724 -16.1724 -16.1724 -16.1724 1 -13.6880 -16.3787 -16.3787 -16.3787 -16.3787
55 -13.9703 -15.4606 -15.4606 -15.4606 -15.4606 1 -13.6883 -16.3143 -16.3143 -16.3143 -16.3143
56 -14.1675 -15.3387 -15.3387 -15.3387 -15.3387 1 -13.7521 -16.1505 -16.1505 -16.1505 -16.1505
57 -13.9845 -16.3825 -16.3825 -16.3825 -16.3825 1 -13.8557 -16.1614 -16.1614 -16.1614 -16.1614
58 -13.3382 -17.0019 -17.0019 -17.0019 -17.0019 1 -13.8439 -16.2033 -16.2033 -16.2033 -16.2033
59 -12.8424 -16.7879 -16.7879 -16.7879 -16.7879 1 -13.7642 -16.2875 -16.2875 -16.2875 -16.2875
60 -12.5900 -17.7986 -17.7986 -17.7986 -17.7986 1 -13.6126 -16.3501 -16.3501 -16.3501 -16.3501
61 -13.0851 -17.0616 -17.0616 -17.0616 -17.0616 1 -13.5473 -16.4123 -16.4123 -16.4123 -16.4123
62 -13.2623 -16.7630 -16.7630 -16.7630 -16.7630 1 -13.4865 -16.5062 -16.5062 -16.5062 -16.5062
63 -12.9165 -16.4272 -16.4272 -16.4272 -16.4272 1 -13.3769 -16.4620 -16.4620 -16.4620 -16.4620
64 -12.8134 -17.4938 -17.4938 -17.4938 -17.4938 1 -13.2652 -16.5855 -16.5855 -16.5855 -16.5855
65 -12.9255 -16.0756 -16.0756 -16.0756 -16.0756 1 -13.1660 -16.6605 -16.6605 -16.6605 -16.6605
66 -13.2849 -14.7169 -14.7169 -14.7169 -14.7169 1 -13.0889 -16.5708 -16.5708 -16.5708 -16.5708
67 -13.3306 -15.2214 -15.2214 -15.2214 -15.2214 1 -13.0319 -16.4339 -16.4339 -16.4339 -16.4339
68 -13.0044 -16.4185 -16.4185 -16.4185 -16.4185 1 -12.9997 -16.3795 -16.3795 -16.3795 -16.3795
69 -13.1327 -16.6374 -16.6374 -16.6374 -16.6374 1 -13.0289 -16.3656 -16.3656 -16.3656 -16.3656
70 -13.5687 -15.6949 -15.6949 -15.6949 -15.6949 1 -13.1269 -16.1752 -16.1752 -16.1752 -16.1752
71 -13.4194 -16.6521 -16.6521 -16.6521 -16.6521 1 -13.1595 -16.1404 -16.1404 -16.1404 -16.1404
72 -12.7843 -15.6007 -15.6007 -15.6007 -15.6007 1 -13.1105 -16.0264 -16.0264 -16.0264 -16.0264
73 -13.1698 -16.4954 -16.4954 -16.4954 -16.4954 1 -13.1363 -16.0326 -16.0326 -16.0326 -16.0326
74 -13.6398 -16.4792 -16.4792 -16.4792 -16.4792 1 -13.2181 -15.9517 -15.9517 -15.9517 -15.9517
75 -13.8914 -16.1259 -16.1259 -16.1259 -16.1259 1 -13.3117 -15.9566 -15.9566 -15.9566 -15.9566
76 -13.8681 -15.5822 -15.5822 -15.5822 -15.5822 1 -13.3670 -16.0622 -16.0622 -16.0622 -16.0622
77 -14.2289 -16.3962 -16.3962 -16.3962 -16.3962 1 -13.4496 -16.1890 -16.1890 -16.1890 -16.1890
78 -13.7350 -16.2849 -16.2849 -16.2849 -16.2849 1 -13.5248 -16.1761 -16.1761 -16.1761 -16.1761
79 -12.9024 -17.1612 -17.1612 -17.1612 -17.1612 1 -13.4990 -16.2207 -16.2207 -16.2207 -16.2207
80 -12.7245 -16.0190 -16.0190 -16.0190 -16.0190 1 -13.4082 -16.2561 -16.2561 -16.2561 -16.2561
81 -12.8964 -15.6168 -15.6168 -15.6168 -15.6168 1 -13.3531 -16.1507 -16.1507 -16.1507 -16.1507
82 -13.0432 -16.7592 -16.7592 -16.7592 -16.7592 1 -13.3819 -16.2677 -16.2677 -16.2677 -16.2677
83 -12.8474 -16.4410 -16.4410 -16.4410 -16.4410 1 -13.3469 -16.2625 -16.2625 -16.2625 -16.2625
84 -12.8719 -15.8897 -15.8897 -15.8897 -15.8897 1 -13.2691 -16.2028 -16.2028 -16.2028 -16.2028
85 -12.9851 -16.5500 -16.5500 -16.5500 -16.5500 1 -13.1826 -16.2441 -16.2441 -16.2441 -16.2441
86 -13.6263 -14.3110 -14.3110 -14.3110 -14.3110 1 -13.1614 -16.0755 -16.0755 -16.0755 -16.0755
87 -13.4940 -16.5841 -16.5841 -16.5841 -16.5841 1 -13.0992 -16.0926 -16.0926 -16.0926 -16.0926
88 -13.4940 -17.0547 -17.0547 -17.0547 -17.0547 1 -13.0779 -16.1606 -16.1606 -16.1606 -16.1606
89 -13.5985 -17.4879 -17.4879 -17.4879 -17.4879 1 -13.1454 -16.1856 -16.1856 -16.1856 -16.1856
90 -13.9033 -15.4065 -15.4065 -15.4065 -15.4065 1 -13.2606 -16.1178 -16.1178 -16.1178 -16.1178
91 -12.9621 -16.1181 -16.1181 -16.1181 -16.1181 1 -13.2677 -16.1713 -16.1713 -16.1713 -16.1713
92 -13.0578 -16.2453 -16.2453 -16.2453 -16.2453 1 -13.2693 -16.1239 -16.1239 -16.1239 -16.1239
93 -13.0903 -14.6020 -14.6020 -14.6020 -14.6020 1 -13.2954 -15.9161 -15.9161 -15.9161 -15.9161
94 -13.3317 -16.6538 -16.6538 -16.6538 -16.6538 1 -13.3437 -15.9872 -15.9872 -15.9872 -15.9872
95 -13.0059 -17.0661 -17.0661 -17.0661 -17.0661 1 -13.3460 -16.0301 -16.0301 -16.0301 -16.0301
96 -13.1989 -16.6924 -16.6924 -16.6924 -16.6924 1 -13.3041 -16.3114 -16.3114 -16.3114 -16.3114
97 -13.7156 -16.3002 -16.3002 -16.3002 -16.3002 1 -13.3248 -16.2839 -16.2839 -16.2839 -16.2839
98 -13.8390 -15.9806 -15.9806 -15.9806 -15.9806 1 -13.3568 -16.1831 -16.1831 -16.1831 -16.1831
99 -13.3768 -15.9717 -15.9717 -15.9717 -15.9717 1 -13.3354 -16.0507 -16.0507 -16.0507 -16.0507
100 -13.5556 -16.9161 -16.9161 -16.9161 -16.9161 1 -13.3037 -16.2012 -16.2012 -16.2012 -16.2012
101 -14.0602 -7.1538 -7.1538 -7.1538 -14.0602 1 -13.4100 -13.8939 -13.8939 -13.8939 -15.9408
102 -14.0848 -7.8190 -14.0848 -14.0848 -14.0848 0 -13.5103 -12.6007 -13.7340 -13.7340 -15.6874
103 -14.0312 -7.0413 -14.0312 -14.0312 -14.0312 0 -13.6045 -11.4726 -13.6843 -13.6843 -15.6098
104 -14.1951 -6.7583 -14.1951 -14.1951 -14.1951 0 -13.6887 -10.4490 -13.5205 -13.5205 -15.3572
105 -14.3189 -6.1729 -14.3189 -14.3189 -14.3189 0 -13.8234 -9.4943 -13.3543 -13.3543 -15.1061
106 -14.4366 -6.4420 -14.4366 -14.4366 -14.4366 0 -13.9495 -8.7649 -13.2193 -13.2193 -14.9055
107 -14.1792 -6.5063 -14.1792 -14.1792 -14.1792 0 -13.9962 -8.1557 -13.0868 -13.0868 -14.7116
108 -14.7001 -7.1640 -14.7001 -14.7001 -14.7001 0 -14.0780 -7.7058 -13.0110 -13.0110 -14.6018
109 -14.2627 -7.8999 -14.2627 -14.2627 -14.2627 0 -14.1732 -7.3687 -12.9064 -12.9064 -14.4516
110 -14.2855 -10.1802 -14.2855 -14.2855 -14.2855 0 -14.2513 -7.1932 -12.7651 -12.7651 -14.2513
111 -13.7597 -6.3989 -13.7597 -13.7597 -13.7597 0 -14.2189 -7.1107 -14.2189 -14.2189 -14.2189
112 -14.0715 -6.4201 -14.0715 -14.0715 -14.0715 0 -14.2176 -6.9728 -14.2176 -14.2176 -14.2176
113 -13.3745 -6.4321 -13.3745 -13.3745 -13.3745 0 -14.1442 -6.9088 -14.1442 -14.1442 -14.1442
114 -13.5110 -6.2233 -13.5110 -13.5110 -13.5110 0 -14.0716 -6.8503 -14.0716 -14.0716 -14.0716
115 -13.7548 -7.1669 -13.7548 -13.7548 -13.7548 0 -14.0150 -6.9554 -14.0150 -14.0150 -14.0150
116 -13.5961 -7.1484 -13.5961 -13.5961 -13.5961 0 -13.9317 -7.0294 -13.9317 -13.9317 -13.9317
117 -13.1832 -9.3644 -13.1832 -13.1832 -13.1832 0 -13.8272 -7.2723 -13.8272 -13.8272 -13.8272
118 -13.5823 -6.0805 -13.5823 -13.5823 -13.5823 0 -13.7242 -7.1479 -13.7242 -13.7242 -13.7242
119 -13.5787 -6.2555 -13.5787 -13.5787 -13.5787 0 -13.6592 -6.9829 -13.6592 -13.6592 -13.6592
120 -13.3294 -7.3991 -13.3294 -13.3294 -13.3294 0 -13.5676 -6.8002 -13.5676 -13.5676 -13.5676
121 -13.8466 -6.6102 -13.8466 -13.8466 -13.8466 0 -13.5758 -6.8229 -13.5758 -13.5758 -13.5758
122 -13.5910 -6.1391 -13.5910 -13.5910 -13.5910 0 -13.5307 -6.7912 -13.5307 -13.5307 -13.5307
123 -13.2287 -10.1056 -13.2287 -13.2287 -13.2287 0 -13.5154 -7.0691 -13.5154 -13.5154 -13.5154
124 -13.3607 -6.7155 -13.3607 -13.3607 -13.3607 0 -13.5001 -7.1261 -13.5001 -13.5001 -13.5001
125 -13.3631 -7.3464 -13.3631 -13.3631 -13.3631 0 -13.4616 -7.1435 -13.4616 -13.4616 -13.4616
126 -13.5819 -7.6688 -13.5819 -13.5819 -13.5819 0 -13.4602 -7.1928 -13.4602 -13.4602 -13.4602
127 -12.9935 -6.0982 -12.9935 -12.9935 -12.9935 0 -13.4396 -6.9070 -13.4396 -13.4396 -13.4396
128 -13.5460 -8.4350 -13.5460 -13.5460 -13.5460 0 -13.4361 -7.1326 -13.4361 -13.4361 -13.4361
129 -13.9115 -8.6758 -13.9115 -13.9115 -13.9115 0 -13.4672 -7.3659 -13.4672 -13.4672 -13.4672
130 -13.2929 -6.6699 -13.2929 -13.2929 -13.2929 0 -13.4634 -7.2878 -13.4634 -13.4634 -13.4634
131 -13.6139 -10.2262 -13.6139 -13.6139 -13.6139 0 -13.4416 -7.5845 -13.4416 -13.4416 -13.4416
132 -14.0124 -8.3568 -14.0124 -14.0124 -14.0124 0 -13.4806 -7.8338 -13.4806 -13.4806 -13.4806
133 -14.0146 -7.2501 -14.0146 -14.0146 -14.0146 0 -13.5574 -7.6008 -13.5574 -13.5574 -13.5574
134 -13.7467 -11.0292 -13.7467 -13.7467 -13.7467 0 -13.5963 -7.9497 -13.5963 -13.5963 -13.5963
135 -14.1625 -11.2611 -14.1625 -14.1625 -14.1625 0 -13.6740 -8.2568 -13.6740 -13.6740 -13.6740
136 -14.2210 -7.3913 -14.2210 -14.2210 -14.2210 0 -13.7351 -8.2241 -13.7351 -13.7351 -13.7351
137 -14.5477 -8.0361 -14.5477 -14.5477 -14.5477 0 -13.8929 -8.4869 -13.8929 -13.8929 -13.8929
138 -14.6822 -10.5803 -14.6822 -14.6822 -14.6822 0 -14.0026 -8.6617 -14.0026 -14.0026 -14.0026
139 -14.4209 -7.5057 -14.4209 -14.4209 -14.4209 0 -14.0520 -8.5299 -14.0520 -14.0520 -14.0520
140 -14.5036 -10.0909 -14.5036 -14.5036 -14.5036 0 -14.1797 -8.9093 -14.1797 -14.1797 -14.1797
141 -14.6440 -11.7808 -14.6440 -14.6440 -14.6440 0 -14.2854 -9.0069 -14.2854 -14.2854 -14.2854
142 -14.2218 -10.0670 -14.2218 -14.2218 -14.2218 0 -14.3072 -9.1742 -14.3072 -14.3072 -14.3072
143 -13.7858 -6.5871 -13.7858 -13.7858 -13.7858 0 -14.2822 -9.0641 -14.2822 -14.2822 -14.2822
144 -14.1378 -9.1155 -14.1378 -14.1378 -14.1378 0 -14.3247 -8.9138 -14.3247 -14.3247 -14.3247
145 -14.2705 -8.5648 -14.2705 -14.2705 -14.2705 0 -14.3358 -8.7014 -14.3358 -14.3358 -14.3358
146 -14.0831 -6.3434 -14.0831 -14.0831 -14.0831 0 -14.3214 -8.5440 -14.3214 -14.3214 -14.3214
147 -14.1372 -6.5524 -14.1372 -14.1372 -14.1372 0 -14.2807 -8.3496 -14.2807 -14.2807 -14.2807
148 -14.0739 -6.6687 -14.0739 -14.0739 -14.0739 0 -14.2216 -7.9856 -14.2216 -14.2216 -14.2216
149 -13.9613 -5.9274 -13.9613 -13.9613 -13.9613 0 -14.1755 -7.7781 -14.1755 -14.1755 -14.1755
150 -14.0087 -9.5894 -14.0087 -14.0087 -14.0087 0 -14.1272 -7.7470 -14.1272 -14.1272 -14.1272
151 -14.2363 -7.2115 -14.2363 -14.2363 -14.2363 0 -14.0894 -7.4385 -14.0894 -14.0894 -14.0894
152 -14.0757 -9.6198 -14.0757 -14.0757 -14.0757 0 -14.0750 -7.4128 -14.0750 -14.0750 -14.0750
153 -13.9593 -10.0370 -13.9593 -13.9593 -13.9593 0 -14.0933 -7.7107 -14.0933 -14.0933 -14.0933
154 -14.1898 -6.5051 -14.1898 -14.1898 -14.1898 0 -14.0984 -7.4592 -14.0984 -14.0984 -14.0984
155 -14.2278 -7.6706 -14.2278 -14.2278 -14.2278 0 -14.0942 -7.3829 -14.0942 -14.0942 -14.0942
156 -13.7548 -10.4715 -13.7548 -13.7548 -13.7548 0 -14.0602 -7.7353 -14.0602 -14.0602 -14.0602
157 -13.6175 -10.2664 -13.6175 -13.6175 -13.6175 0 -14.0063 -8.0761 -14.0063 -14.0063 -14.0063
158 -13.8386 -9.0548 -13.8386 -13.8386 -13.8386 0 -13.9825 -8.3376 -13.9825 -13.9825 -13.9825
159 -14.0543 -7.6381 -14.0543 -14.0543 -14.0543 0 -13.9918 -8.5912 -13.9918 -13.9918 -13.9918
160 -14.2276 -7.6736 -14.2276 -14.2276 -14.2276 0 -14.0131 -8.4039 -14.0131 -14.0131 -14.0131
161 -13.7109 -6.2604 -13.7109 -13.7109 -13.7109 0 -13.9604 -8.2662 -13.9604 -13.9604 -13.9604
162 -13.2102 -7.5304 -13.2102 -13.2102 -13.2102 0 -13.8681 -8.0741 -13.8681 -13.8681 -13.8681
163 -13.2944 -11.5382 -13.2944 -13.2944 -13.2944 0 -13.7983 -8.1556 -13.7983 -13.7983 -13.7983
164 -13.6226 -7.9312 -13.6226 -13.6226 -13.6226 0 -13.7433 -8.3371 -13.7433 -13.7433 -13.7433
165 -13.8619 -7.6479 -13.8619 -13.8619 -13.8619 0 -13.7093 -8.3344 -13.7093 -13.7093 -13.7093
166 -13.1572 -7.5721 -13.1572 -13.1572 -13.1572 0 -13.6463 -8.0894 -13.6463 -13.6463 -13.6463
167 -13.7066 -6.5943 -13.7066 -13.7066 -13.7066 0 -13.6552 -7.7530 -13.6552 -13.6552 -13.6552
168 -13.8769 -6.4872 -13.8769 -13.8769 -13.8769 0 -13.6589 -7.5011 -13.6589 -13.6589 -13.6589
169 -14.0163 -6.0946 -14.0163 -14.0163 -14.0163 0 -13.6554 -7.3251 -13.6554 -13.6554 -13.6554
170 -14.2055 -6.1600 -14.2055 -14.2055 -14.2055 0 -13.6535 -7.1611 -13.6535 -13.6535 -13.6535
171 -13.7624 -6.7930 -13.7624 -13.7624 -13.7624 0 -13.6585 -7.2232 -13.6585 -13.6585 -13.6585
172 -14.0971 -10.1000 -14.0971 -14.0971 -14.0971 0 -13.7484 -7.4078 -13.7484 -13.7484 -13.7484
173 -13.8069 -7.4950 -13.8069 -13.8069 -13.8069 0 -13.8024 -7.1573 -13.8024 -13.8024 -13.8024
174 -14.1278 -6.7573 -14.1278 -14.1278 -14.1278 0 -13.8524 -7.0459 -13.8524 -13.8524 -13.8524
175 -14.1007 -9.0475 -14.1007 -14.1007 -14.1007 0 -13.8756 -7.1514 -13.8756 -13.8756 -13.8756
176 -14.1418 -6.5135 -14.1418 -14.1418 -14.1418 0 -13.9808 -7.0439 -13.9808 -13.9808 -13.9808
177 -13.3662 -7.7451 -13.3662 -13.3662 -13.3662 0 -13.9433 -7.1575 -13.9433 -13.9433 -13.9433
178 -13.5619 -9.3517 -13.5619 -13.5619 -13.5619 0 -13.9102 -7.4094 -13.9102 -13.9102 -13.9102
179 -13.6254 -8.6581 -13.6254 -13.6254 -13.6254 0 -13.8705 -7.6797 -13.8705 -13.8705 -13.8705
180 -13.9519 -6.1053 -13.9519 -13.9519 -13.9519 0 -13.8464 -7.6719 -13.8464 -13.8464 -13.8464
181 -13.8901 -8.0928 -13.8901 -13.8901 -13.8901 0 -13.8592 -7.8117 -13.8592 -13.8592 -13.8592
182 -14.0855 -6.7989 -14.0855 -14.0855 -14.0855 0 -13.8581 -7.5291 -13.8581 -13.8581 -13.8581
183 -14.1816 -6.7933 -14.1816 -14.1816 -14.1816 0 -13.8946 -7.4530 -13.8946 -13.8946 -13.8946
184 -13.8502 -9.0317 -13.8502 -13.8502 -13.8502 0 -13.8675 -7.6660 -13.8675 -13.8675 -13.8675
185 -14.2926 -11.2989 -14.2926 -14.2926 -14.2926 0 -13.8854 -7.7957 -13.8854 -13.8854 -13.8854
186 -14.0909 -8.3962 -14.0909 -14.0909 -14.0909 0 -13.8805 -8.0060 -13.8805 -13.8805 -13.8805
187 -13.9595 -6.4891 -13.9595 -13.9595 -13.9595 0 -13.9434 -7.8540 -13.9434 -13.9434 -13.9434
188 -14.0648 -8.5739 -14.0648 -14.0648 -14.0648 0 -13.9956 -7.7941 -13.9956 -13.9956 -13.9956
189 -14.2032 -6.4917 -14.2032 -14.2032 -14.2032 0 -14.0549 -7.5697 -14.0549 -14.0549 -14.0549
190 -14.1908 -8.2975 -14.1908 -14.1908 -14.1908 0 -14.0788 -7.8179 -14.0788 -14.0788 -14.0788
191 -14.1650 -5.3047 -14.1650 -14.1650 -14.1650 0 -14.1067 -7.4656 -14.1067 -14.1067 -14.1067
192 -14.4995 -6.7669 -14.4995 -14.4995 -14.4995 0 -14.1465 -7.4618 -14.1465 -14.1465 -14.1465
193 -14.2265 -7.1630 -14.2265 -14.2265 -14.2265 0 -14.1510 -7.5034 -14.1510 -14.1510 -14.1510
194 -13.8492 -8.8282 -13.8492 -13.8492 -13.8492 0 -14.1509 -7.4887 -14.1509 -14.1509 -14.1509
195 -14.0381 -6.2399 -14.0381 -14.0381 -14.0381 0 -14.1256 -7.1076 -14.1256 -14.1256 -14.1256
196 -14.2120 -8.0615 -14.2120 -14.2120 -14.2120 0 -14.1376 -7.0818 -14.1376 -14.1376 -14.1376
197 -14.1414 -6.8891 -14.1414 -14.1414 -14.1414 0 -14.1562 -7.1258 -14.1562 -14.1562 -14.1562
198 -13.6802 -7.3955 -13.6802 -13.6802 -13.6802 0 -14.1153 -7.0299 -14.1153 -14.1153 -14.1153
199 -13.4475 -7.8748 -13.4475 -13.4475 -13.4475 0 -14.0352 -7.1661 -14.0352 -14.0352 -14.0352
200 -13.1612 -7.5243 -13.1612 -13.1612 -13.1612 0 -13.9245 -7.1014 -13.9245 -13.9245 -13.9245
201 -12.3960 -13.7312 -12.3960 -12.3960 -13.7312 0 -13.7227 -7.7037 -13.7227 -13.7227 -13.8816
202 -12.7879 -12.7421 -12.7421 -12.7421 -12.7879 1 -13.5507 -8.1264 -13.5452 -13.5452 -13.7033
203 -11.8328 -14.0162 -14.0162 -14.0162 -14.0162 1 -13.2857 -8.5795 -13.5268 -13.5268 -13.6842
204 -11.3385 -13.3258 -13.3258 -13.3258 -13.3258 1 -12.9969 -8.8524 -13.4755 -13.4755 -13.6310
205 -12.4779 -15.2987 -15.2987 -15.2987 -15.2987 1 -12.8517 -9.6087 -13.5727 -13.5727 -13.7318
206 -12.1667 -14.8033 -14.8033 -14.8033 -14.8033 1 -12.6648 -10.1273 -13.6207 -13.6207 -13.7816
207 -12.3000 -11.7112 -11.7112 -11.7112 -12.3000 1 -12.5045 -10.7891 -13.3410 -13.3410 -13.5755
208 -12.8576 -13.5352 -13.5352 -13.5352 -13.5352 1 -12.4360 -11.5739 -13.3274 -13.3274 -13.5611
209 -12.0804 -13.2648 -13.2648 -13.2648 -13.2648 1 -12.3105 -12.3654 -13.3093 -13.3093 -13.5420
210 -12.8463 -12.6927 -12.6927 -12.6927 -12.8463 1 -12.2838 -13.4009 -13.2584 -13.2584 -13.5065
211 -13.2011 -15.6331 -15.6331 -15.6331 -15.6331 1 -12.3560 -13.5460 -13.5460 -13.5460 -13.6553
212 -13.2941 -9.4261 -9.4261 -9.4261 -13.2941 1 -12.3994 -12.9850 -12.9850 -12.9850 -13.7140
213 -13.3606 -14.0881 -13.3606 -13.3606 -14.0881 0 -12.5487 -12.9907 -12.9296 -12.9296 -13.7206
214 -12.9811 -12.9792 -12.9792 -12.9792 -12.9811 1 -12.7333 -12.9574 -12.8968 -12.8968 -13.6815
215 -13.0978 -8.2565 -8.2565 -8.2565 -13.0978 1 -12.7950 -12.0342 -11.9851 -11.9851 -13.4884
216 -13.5401 -8.6853 -13.5401 -13.5401 -13.5401 0 -12.9333 -11.3771 -11.9092 -11.9092 -13.3814
217 -11.5172 -12.6808 -11.5172 -11.5172 -12.6808 0 -12.8351 -11.4583 -11.8885 -11.8885 -13.4284
218 -13.1932 -11.6889 -11.6889 -11.6889 -13.1932 1 -12.8674 -11.3180 -11.7338 -11.7338 -13.3939
219 -12.0818 -12.9278 -12.0818 -12.0818 -12.9278 0 -12.8676 -11.2956 -11.6392 -11.6392 -13.3579
220 -12.9329 -15.2750 -15.2750 -15.2750 -15.2750 1 -12.8762 -11.4391 -11.7947 -11.7947 -13.5724
221 -12.8091 -12.9449 -12.9449 -12.9449 -12.9449 1 -12.8383 -11.2996 -11.6436 -11.6436 -13.3468
222 -12.2112 -12.4077 -12.4077 -12.4077 -12.4077 1 -12.7289 -11.6451 -12.0188 -12.0188 -13.2484
223 -13.1949 -13.1247 -13.1247 -13.1247 -13.1949 1 -12.7144 -11.5841 -12.0010 -12.0010 -13.1674
224 -12.5239 -13.3730 -13.3730 -13.3730 -13.3730 1 -12.6693 -11.6115 -12.0312 -12.0312 -13.2067
225 -13.5168 -14.9970 -14.9970 -14.9970 -14.9970 1 -12.7056 -12.4241 -12.9354 -12.9354 -13.3674
226 -12.8940 -15.3733 -15.3733 -15.3733 -15.3733 1 -12.6485 -13.3169 -13.0675 -13.0675 -13.5135
227 -12.6641 -12.6728 -12.6728 -12.6728 -12.6728 1 -12.7813 -13.3160 -13.2150 -13.2150 -13.5125
228 -13.0847 -14.5314 -13.0847 -14.5314 -14.5314 0 -12.7713 -13.6305 -13.3881 -13.5220 -13.6383
229 -13.3153 -12.0003 -12.0003 -12.0003 -13.3153 1 -12.8990 -13.5106 -13.3769 -13.5106 -13.6822
230 -12.5364 -13.5695 -12.5364 -12.5364 -13.5695 0 -12.8580 -13.3736 -13.1372 -13.2635 -13.5398
231 -12.1618 -8.6530 -8.6530 -8.6530 -12.1618 1 -12.7880 -12.6322 -12.4321 -12.5392 -13.4425
232 -11.9860 -12.0070 -11.9860 -11.9860 -12.0070 0 -12.7617 -12.5882 -12.3877 -12.4938 -13.3895
233 -12.5826 -15.2657 -15.2657 -15.2657 -15.2657 1 -12.7026 -12.7403 -12.5328 -12.6425 -13.5653
234 -12.4651 -14.4800 -14.4800 -14.4800 -14.4800 1 -12.6964 -12.8256 -12.6141 -12.7259 -13.6686
235 -12.3753 -13.9781 -13.9781 -13.9781 -13.9781 1 -12.5896 -12.7565 -12.5482 -12.6583 -13.5849
236 -11.7572 -13.2146 -13.2146 -13.2146 -13.2146 1 -12.4701 -12.6060 -12.4047 -12.5112 -13.4035
237 -12.2626 -14.4278 -14.4278 -14.4278 -14.4278 1 -12.4301 -12.7506 -12.5426 -12.6526 -13.5777
238 -11.5165 -12.9042 -12.9042 -12.9042 -12.9042 1 -12.2706 -12.6215 -12.5264 -12.5264 -13.4221
239 -12.4579 -9.3472 -9.3472 -9.3472 -12.4579 1 -12.1967 -12.2188 -12.1320 -12.1320 -13.3260
240 -12.8985 -16.0470 -12.8985 -12.8985 -16.0470 0 -12.2290 -12.3594 -12.1638 -12.1638 -13.5083
241 -13.1471 -14.9130 -14.9130 -14.9130 -14.9130 1 -12.3194 -13.2172 -12.9800 -12.9800 -13.7955
242 -12.8470 -15.8123 -15.8123 -15.8123 -15.8123 1 -12.4046 -13.5657 -13.3121 -13.3121 -14.1960
243 -12.5078 -14.9932 -14.9932 -14.9932 -14.9932 1 -12.3974 -13.5467 -13.2942 -13.2942 -14.1741
244 -12.5546 -15.8464 -15.8464 -15.8464 -15.8464 1 -12.4061 -13.6423 -13.3844 -13.3844 -14.2847
245 -12.5296 -15.4183 -15.4183 -15.4183 -15.4183 1 -12.4214 -13.7573 -13.4926 -13.4926 -14.4183
246 -12.3403 -15.9668 -15.9668 -15.9668 -15.9668 1 -12.4854 -13.9947 -13.7156 -13.7156 -14.6959
247 -12.0514 -14.5464 -14.5464 -14.5464 -14.5464 1 -12.4627 -14.0053 -13.7255 -13.7255 -14.7084
248 -13.0390 -14.6411 -14.6411 -14.6411 -14.6411 1 -12.6254 -14.1938 -13.9020 -13.9020 -14.9309
249 -13.3071 -15.6372 -15.6372 -15.6372 -15.6372 1 -12.7063 -15.3488 -14.9719 -14.9719 -15.3488
250 -13.2470 -15.2917 -15.2917 -15.2917 -15.2917 1 -12.7385 -15.2791 -15.2791 -15.2791 -15.2791
251 -11.8785 -12.4517 -12.4517 -12.4517 -12.4517 1 -12.6064 -14.9330 -14.9330 -14.9330 -14.9330
252 -12.8563 -15.8520 -15.8520 -15.8520 -15.8520 1 -12.6073 -14.9362 -14.9362 -14.9362 -14.9362
253 -12.6811 -14.3563 -14.3563 -14.3563 -14.3563 1 -12.6247 -14.8690 -14.8690 -14.8690 -14.8690
254 -12.9343 -15.5346 -15.5346 -15.5346 -15.5346 1 -12.6618 -14.8433 -14.8433 -14.8433 -14.8433
255 -13.1543 -14.5612 -14.5612 -14.5612 -14.5612 1 -12.7222 -14.7611 -14.7611 -14.7611 -14.7611
256 -13.3495 -13.5036 -13.5036 -13.5036 -13.5036 1 -12.8217 -14.5170 -14.5170 -14.5170 -14.5170
257 -12.1712 -12.9476 -12.9476 -12.9476 -12.9476 1 -12.8358 -14.3291 -14.3291 -14.3291 -14.3291
258 -13.6497 -15.7811 -15.7811 -15.7811 -15.7811 1 -12.8905 -14.4234 -14.4234 -14.4234 -14.4234
259 -12.2887 -13.2323 -13.2323 -13.2323 -13.2323 1 -12.7875 -14.1870 -14.1870 -14.1870 -14.1870
260 -13.8151 -16.1988 -16.1988 -16.1988 -16.1988 1 -12.8357 -14.2510 -14.2510 -14.2510 -14.2510
261 -13.3162 -12.2829 -12.2829 -12.2829 -13.3162 1 -12.9910 -14.2250 -14.2250 -14.2250 -14.3713
262 -13.0952 -14.3382 -14.3382 -14.3382 -14.3382 1 -13.0150 -14.1022 -14.1022 -14.1022 -14.2444
263 -13.1445 -14.5342 -14.5342 -14.5342 -14.5342 1 -13.0628 -14.1187 -14.1187 -14.1187 -14.2614
264 -13.1101 -12.0006 -12.0006 -12.0006 -13.1101 1 -13.0805 -13.7417 -13.7417 -13.7417 -14.0257
265 -12.7052 -11.6120 -11.6120 -11.6120 -12.7052 1 -13.0343 -13.4055 -13.4055 -13.4055 -13.8257
266 -13.4328 -15.2816 -13.4328 -13.4328 -15.2816 0 -13.0420 -13.5506 -13.3986 -13.3986 -13.9857
267 -13.4032 -11.3052 -11.3052 -11.3052 -13.4032 1 -13.1750 -13.3271 -13.1826 -13.1826 -14.0410
268 -13.2508 -14.2322 -13.2508 -14.2322 -14.2322 0 -13.1378 -13.2226 -12.9978 -13.0814 -13.9181
269 -12.9103 -8.9986 -8.9986 -8.9986 -12.9103 1 -13.2088 -12.5604 -12.3667 -12.4390 -13.8791
270 -13.7527 -13.5958 -13.7527 -13.7527 -13.7527 0 -13.2033 -12.4088 -12.2329 -12.3029 -13.6907
271 -13.0666 -12.6630 -12.6630 -12.6630 -13.0666 1 -13.1783 -12.4464 -12.2690 -12.3396 -13.6628
272 -13.2066 -17.0955 -17.0955 -17.0955 -17.0955 1 -13.1896 -12.5805 -12.3976 -12.4704 -13.8411
273 -12.7367 -13.3708 -13.3708 -13.3708 -13.3708 1 -13.1466 -12.4963 -12.3168 -12.3882 -13.7289
274 -12.7286 -13.9776 -13.9776 -13.9776 -13.9776 1 -13.1065 -12.6781 -12.4911 -12.5655 -13.8205
275 -13.6266 -13.0937 -13.0937 -13.0937 -13.6266 1 -13.1986 -12.8416 -12.6476 -12.7247 -13.9292
276 -14.0729 -15.3267 -14.0729 -15.3267 -15.3267 0 -13.2553 -12.8441 -12.6975 -12.8571 -13.9325
277 -13.2441 -13.3602 -13.3602 -13.3602 -13.3602 1 -13.2397 -13.0840 -12.9292 -13.0977 -13.9276
278 -12.3918 -9.8233 -9.8233 -9.8233 -12.3918 1 -13.1460 -12.5336 -12.4698 -12.5457 -13.7190
279 -13.0108 -16.4043 -13.0108 -13.0108 -16.4043 0 -13.1565 -13.4203 -13.0951 -13.1829 -14.0183
280 -12.7785 -12.7260 -12.7260 -12.7260 -12.7785 1 -13.0623 -13.3288 -12.9967 -13.0825 -13.9037
281 -13.0563 -12.2738 -12.2738 -12.2738 -13.0563 1 -13.0613 -13.2816 -12.9529 -13.0379 -13.9025
282 -12.8889 -11.0882 -12.8889 -12.8889 -12.8889 0 -13.0295 -12.7733 -12.6878 -12.7677 -13.5749
283 -13.4365 -14.9567 -13.4365 -13.4365 -14.9567 0 -13.0992 -12.8907 -12.6933 -12.7733 -13.7164
284 -13.4382 -11.7337 -11.7337 -11.7337 -13.4382 1 -13.1711 -12.6678 -12.4801 -12.5562 -13.6627
285 -13.3477 -14.3941 -13.3477 -13.3477 -14.3941 0 -13.1452 -12.7709 -12.5016 -12.5781 -13.7342
286 -13.0636 -10.8587 -10.8587 -10.8587 -13.0636 1 -13.0544 -12.3577 -12.1821 -12.1821 -13.5331
287 -13.0578 -14.8413 -13.0578 -13.0578 -14.8413 0 -13.0362 -12.4585 -12.1583 -12.1583 -13.6657
288 -12.6287 -15.9973 -15.9973 -15.9973 -15.9973 1 -13.0631 -13.1094 -12.7625 -12.7625 -14.0072
289 -12.4198 -9.7203 -9.7203 -9.7203 -12.4198 1 -12.9995 -12.4223 -12.3209 -12.3209 -13.6467
290 -12.8500 -16.0868 -12.8500 -12.8500 -16.0868 0 -13.0069 -12.6462 -12.3320 -12.3320 -13.9392
291 -12.9753 -15.8260 -15.8260 -15.8260 -15.8260 1 -12.9988 -12.9189 -12.5852 -12.5852 -14.1976
292 -12.4836 -15.0835 -15.0835 -15.0835 -15.0835 1 -12.9555 -13.3365 -12.7489 -12.7489 -14.4370
293 -12.7742 -11.9664 -11.9664 -11.9664 -12.7742 1 -12.8919 -13.0499 -12.6020 -12.6020 -14.1924
294 -13.1015 -6.7378 -6.7378 -6.7378 -13.1015 1 -12.8611 -11.9360 -11.5855 -11.5855 -14.1510
295 -12.5326 -11.7059 -12.5326 -12.5326 -12.5326 0 -12.7817 -11.7297 -11.5262 -11.5262 -13.9366
296 -12.4695 -15.7625 -15.7625 -15.7625 -15.7625 1 -12.7225 -12.1045 -11.8831 -11.8831 -14.1896
297 -12.4276 -12.7207 -12.7207 -12.7207 -12.7207 1 -12.6601 -11.9613 -11.8565 -11.8565 -13.9604
298 -12.8269 -11.6759 -11.6759 -11.6759 -12.8269 1 -12.6797 -11.6784 -11.5801 -11.5801 -13.6777
299 -13.1204 -15.3530 -15.3530 -13.1204 -15.3530 1 -12.7489 -12.2044 -12.0936 -11.9579 -13.9724
300 -12.4045 -11.3423 -11.3423 -11.3423 -12.4045 1 -12.7033 -11.8659 -11.9447 -11.8135 -13.6300
301 -12.4789 -8.4401 -8.4401 -8.4401 -12.4789 1 -12.6542 -11.1474 -11.2141 -11.1030 -13.3360
302 -12.0348 -7.5079 -12.0348 -12.0348 -12.0348 0 -12.6053 -10.3891 -11.0365 -10.9298 -13.0501
303 -12.1515 -10.7925 -12.1515 -12.1515 -12.1515 0 -12.5414 -10.2964 -11.0511 -10.9441 -12.9793
304 -11.6843 -7.1092 -11.6843 -11.6843 -11.6843 0 -12.3965 -10.3779 -11.9318 -11.8011 -12.8194
305 -12.0108 -8.3557 -12.0108 -12.0108 -12.0108 0 -12.3431 -10.0210 -11.8838 -11.7545 -12.7605
306 -11.7844 -7.9233 -11.7844 -11.7844 -11.7844 0 -12.2716 -9.4694 -11.6251 -11.5031 -12.4460
307 -12.1663 -7.1030 -12.1663 -12.1663 -12.1663 0 -12.2457 -8.9573 -11.5794 -11.4587 -12.3909
308 -12.2772 -8.1890 -12.2772 -12.2772 -12.2772 0 -12.1948 -8.6803 -11.6347 -11.5124 -12.3382
309 -12.6189 -7.5280 -12.6189 -12.6189 -12.6189 0 -12.1520 -8.2314 -11.4759 -11.4759 -12.1520
310 -12.6383 -7.9917 -12.6383 -12.6383 -12.6383 0 -12.1736 -7.9914 -11.5930 -11.5930 -12.1736
311 -12.6407 -7.6233 -12.6407 -12.6407 -12.6407 0 -12.1884 -7.9111 -12.1884 -12.1884 -12.1884
312 -12.6422 -7.1799 -12.6422 -12.6422 -12.6422 0 -12.2475 -7.8739 -12.2475 -12.2475 -12.2475
313 -12.1118 -5.0475 -12.1118 -12.1118 -12.1118 0 -12.2434 -7.3024 -12.2434 -12.2434 -12.2434
314 -12.0429 -5.7568 -12.0429 -12.0429 -12.0429 0 -12.2828 -7.1396 -12.2828 -12.2828 -12.2828
315 -12.7656 -7.5040 -12.7656 -12.7656 -12.7656 0 -12.3572 -7.0691 -12.3572 -12.3572 -12.3572
316 -12.9140 -8.1151 -12.9140 -12.9140 -12.9140 0 -12.4722 -7.0845 -12.4722 -12.4722 -12.4722
317 -12.9362 -7.2012 -12.9362 -12.9362 -12.9362 0 -12.5485 -7.0942 -12.5485 -12.5485 -12.5485
318 -13.4484 -12.1548 -13.4484 -13.4484 -13.4484 0 -12.6592 -7.3012 -12.6592 -12.6592 -12.6592
319 -13.6439 -9.7783 -13.6439 -13.6439 -13.6439 0 -12.7523 -7.4711 -12.7523 -12.7523 -12.7523
320 -13.7382 -8.2297 -13.7382 -13.7382 -13.7382 0 -12.8533 -7.4917 -12.8533 -12.8533 -12.8533
321 -14.0476 -7.9334 -14.0476 -14.0476 -14.0476 0 -12.9813 -7.5209 -12.9813 -12.9813 -12.9813
322 -13.0659 -8.0593 -13.0659 -13.0659 -13.0659 0 -13.0252 -7.6078 -13.0252 -13.0252 -13.0252
323 -13.1862 -7.3667 -13.1862 -13.1862 -13.1862 0 -13.1443 -7.9446 -13.1443 -13.1443 -13.1443
324 -13.6322 -10.6379 -13.6322 -13.6322 -13.6322 0 -13.3193 -8.4590 -13.3193 -13.3193 -13.3193
325 -13.7101 -9.7891 -13.7101 -13.7101 -13.7101 0 -13.4168 -8.6862 -13.4168 -13.4168 -13.4168
326 -13.7582 -8.7969 -13.7582 -13.7582 -13.7582 0 -13.5038 -8.7588 -13.5038 -13.5038 -13.5038
327 -13.5103 -7.3667 -13.5103 -13.5103 -13.5103 0 -13.5655 -8.7821 -13.5655 -13.5655 -13.5655
328 -13.7000 -7.9844 -13.7000 -13.7000 -13.7000 0 -13.5907 -8.4714 -13.5907 -13.5907 -13.5907
329 -13.3751 -6.8997 -13.3751 -13.3751 -13.3751 0 -13.5634 -8.1792 -13.5634 -13.5634 -13.5634
330 -12.9474 -7.3262 -12.9474 -12.9474 -12.9474 0 -13.4809 -8.0810 -13.4809 -13.4809 -13.4809
331 -13.3678 -10.0990 -13.3678 -13.3678 -13.3678 0 -13.4168 -8.2611 -13.4168 -13.4168 -13.4168
332 -13.8404 -11.0956 -13.8404 -13.8404 -13.8404 0 -13.4944 -8.4962 -13.4944 -13.4944 -13.4944
333 -13.5255 -8.6093 -13.5255 -13.5255 -13.5255 0 -13.5295 -8.6387 -13.5295 -13.5295 -13.5295
334 -13.7515 -8.8857 -13.7515 -13.7515 -13.7515 0 -13.5410 -8.5046 -13.5410 -13.5410 -13.5410
335 -13.7993 -6.4584 -13.7993 -13.7993 -13.7993 0 -13.5495 -8.1471 -13.5495 -13.5495 -13.5495
336 -13.9689 -7.7816 -13.9689 -13.9689 -13.9689 0 -13.5692 -8.0498 -13.5692 -13.5692 -13.5692
337 -13.2094 -6.8868 -13.2094 -13.2094 -13.2094 0 -13.5377 -7.9908 -13.5377 -13.5377 -13.5377
338 -13.2382 -8.2350 -13.2382 -13.2382 -13.2382 0 -13.4910 -8.0152 -13.4910 -13.4910 -13.4910
339 -13.5858 -9.3598 -13.5858 -13.5858 -13.5858 0 -13.5122 -8.2651 -13.5122 -13.5122 -13.5122
340 -13.8095 -9.6488 -13.8095 -13.8095 -13.8095 0 -13.6022 -8.4944 -13.6022 -13.6022 -13.6022
341 -13.4498 -8.5582 -13.4498 -13.4498 -13.4498 0 -13.6108 -8.3684 -13.6108 -13.6108 -13.6108
342 -13.7440 -10.3634 -13.7440 -13.7440 -13.7440 0 -13.6015 -8.3260 -13.6015 -13.6015 -13.6015
343 -13.6663 -6.8987 -13.6663 -13.6663 -13.6663 0 -13.6156 -8.1339 -13.6156 -13.6156 -13.6156
344 -13.5396 -8.7411 -13.5396 -13.5396 -13.5396 0 -13.5946 -8.1216 -13.5946 -13.5946 -13.5946
345 -13.0986 -8.7849 -13.0986 -13.0986 -13.0986 0 -13.5227 -8.3941 -13.5227 -13.5227 -13.5227
346 -13.1683 -9.8746 -13.1683 -13.1683 -13.1683 0 -13.4441 -8.5897 -13.4441 -13.4441 -13.4441
347 -13.0409 -6.4540 -13.0409 -13.0409 -13.0409 0 -13.4260 -8.5229 -13.4260 -13.4260 -13.4260
348 -13.4936 -5.7092 -13.4936 -13.4936 -13.4936 0 -13.4520 -8.1714 -13.4520 -13.4520 -13.4520
349 -13.5913 -9.5893 -13.5913 -13.5913 -13.5913 0 -13.4525 -8.1884 -13.4525 -13.4525 -13.4525
350 -13.6800 -11.5788 -13.6800 -13.6800 -13.6800 0 -13.4404 -8.3012 -13.4404 -13.4404 -13.4404
351 -13.5562 -5.5024 -13.5562 -13.5562 -13.5562 0 -13.4509 -7.9021 -13.4509 -13.4509 -13.4509
352 -12.9659 -8.8723 -12.9659 -12.9659 -12.9659 0 -13.3720 -7.8024 -13.3720 -13.3720 -13.3720
353 -13.0345 -6.2016 -13.0345 -13.0345 -13.0345 0 -13.3089 -7.7102 -13.3089 -13.3089 -13.3089
354 -13.8688 -6.9456 -13.8688 -13.8688 -13.8688 0 -13.3391 -7.5383 -13.3391 -13.3391 -13.3391
355 -13.7729 -8.2473 -13.7729 -13.7729 -13.7729 0 -13.4056 -7.4956 -13.4056 -13.4056 -13.4056
356 -12.9383 -8.8727 -12.9383 -12.9383 -12.9383 0 -13.3807 -7.4309 -13.3807 -13.3807 -13.3807
357 -12.3510 -4.1411 -12.3510 -12.3510 -12.3510 0 -13.3006 -7.0643 -13.3006 -13.3006 -13.3006
358 -12.8284 -8.5226 -12.8284 -12.8284 -12.8284 0 -13.2324 -7.3569 -13.2324 -13.2324 -13.2324
359 -13.0681 -9.2366 -13.0681 -13.0681 -13.0681 0 -13.1815 -7.3350 -13.1815 -13.1815 -13.1815
360 -13.0025 -7.4701 -13.0025 -13.0025 -13.0025 0 -13.1166 -7.0848 -13.1166 -13.1166 -13.1166
361 -12.8214 -8.2581 -12.8214 -12.8214 -12.8214 0 -13.0448 -7.3889 -13.0448 -13.0448 -13.0448
362 -13.0921 -6.7177 -13.0921 -13.0921 -13.0921 0 -13.0575 -7.1951 -13.0575 -13.0575 -13.0575
363 -13.3498 -6.0085 -13.3498 -13.3498 -13.3498 0 -13.0882 -7.1703 -13.0882 -13.0882 -13.0882
364 -13.8106 -6.7563 -13.8106 -13.8106 -13.8106 0 -13.0833 -7.1500 -13.0833 -13.0833 -13.0833
365 -13.9296 -9.1196 -13.9296 -13.9296 -13.9296 0 -13.0965 -7.2118 -13.0965 -13.0965 -13.0965
366 -13.7913 -7.4960 -13.7913 -13.7913 -13.7913 0 -13.1775 -7.1027 -13.1775 -13.1775 -13.1775
367 -14.2442 -8.6258 -14.2442 -14.2442 -14.2442 0 -13.3672 -7.6943 -13.3672 -13.3672 -13.3672
368 -13.8142 -6.2458 -13.8142 -13.8142 -13.8142 0 -13.4683 -7.4537 -13.4683 -13.4683 -13.4683
369 -14.0607 -8.8734 -14.0607 -14.0607 -14.0607 0 -13.5667 -7.4287 -13.5667 -13.5667 -13.5667
370 -14.4076 -9.2851 -14.4076 -14.4076 -14.4076 0 -13.7055 -7.5781 -13.7055 -13.7055 -13.7055
371 -13.5106 -7.7300 -13.5106 -13.5106 -13.5106 0 -13.7844 -7.5304 -13.7844 -13.7844 -13.7844
372 -13.3240 -9.0588 -13.3240 -13.3240 -13.3240 0 -13.8109 -7.7543 -13.8109 -13.8109 -13.8109
373 -13.6649 -8.9157 -13.6649 -13.6649 -13.6649 0 -13.8449 -8.0832 -13.8449 -13.8449 -13.8449
374 -13.4589 -6.6802 -13.4589 -13.4589 -13.4589 0 -13.8081 -8.0728 -13.8081 -13.8081 -13.8081
375 -13.3125 -7.2316 -13.3125 -13.3125 -13.3125 0 -13.7441 -7.8908 -13.7441 -13.7441 -13.7441
376 -13.4263 -9.6919 -13.4263 -13.4263 -13.4263 0 -13.7066 -8.0838 -13.7066 -13.7066 -13.7066
377 -13.8125 -7.2669 -13.8125 -13.8125 -13.8125 0 -13.6667 -7.9452 -13.6667 -13.6667 -13.6667
378 -13.5774 -6.3492 -13.5774 -13.5774 -13.5774 0 -13.6432 -7.9603 -13.6432 -13.6432 -13.6432
379 -13.4999 -8.6057 -13.4999 -13.4999 -13.4999 0 -13.5892 -7.9380 -13.5892 -13.5892 -13.5892
380 -13.6412 -11.0044 -13.6412 -13.6412 -13.6412 0 -13.5203 -8.0434 -13.5203 -13.5203 -13.5203
381 -13.5842 -10.0014 -13.5842 -13.5842 -13.5842 0 -13.5276 -8.2378 -13.5276 -13.5276 -13.5276
382 -13.8857 -9.4271 -13.8857 -13.8857 -13.8857 0 -13.5832 -8.2671 -13.5832 -13.5832 -13.5832
383 -13.9856 -9.4830 -13.9856 -13.9856 -13.9856 0 -13.6136 -8.3132 -13.6136 -13.6136 -13.6136
384 -13.6892 -5.8985 -13.6892 -13.6892 -13.6892 0 -13.6370 -8.1902 -13.6370 -13.6370 -13.6370
385 -13.5491 -7.5246 -13.5491 -13.5491 -13.5491 0 -13.6618 -8.2257 -13.6618 -13.6618 -13.6618
386 -13.5793 -7.8600 -13.5793 -13.5793 -13.5793 0 -13.6777 -8.0661 -13.6777 -13.6777 -13.6777
387 -13.0893 -9.5246 -13.0893 -13.0893 -13.0893 0 -13.6021 -8.2830 -13.6021 -13.6021 -13.6021
388 -12.4133 -6.8209 -12.4133 -12.4133 -12.4133 0 -13.4699 -8.3534 -13.4699 -13.4699 -13.4699
389 -12.5145 -5.7052 -12.5145 -12.5145 -12.5145 0 -13.3614 -7.9805 -13.3614 -13.3614 -13.3614
390 -12.1532 -7.3703 -12.1532 -12.1532 -12.1532 0 -13.1981 -7.7060 -13.1981 -13.1981 -13.1981
391 -12.4954 -5.9957 -12.4954 -12.4954 -12.4954 0 -13.0864 -7.3345 -13.0864 -13.0864 -13.0864
392 -12.7929 -8.0266 -12.7929 -12.7929 -12.7929 0 -12.9842 -7.2336 -12.9842 -12.9842 -12.9842
393 -12.6589 -7.2142 -12.6589 -12.6589 -12.6589 0 -12.8627 -7.0596 -12.8627 -12.8627 -12.8627
394 -12.6482 -6.2891 -12.6482 -12.6482 -12.6482 0 -12.7665 -7.1087 -12.7665 -12.7665 -12.7665
395 -13.1205 -6.5501 -13.1205 -13.1205 -13.1205 0 -12.7291 -7.0106 -12.7291 -12.7291 -12.7291
396 -13.1852 -7.2327 -13.1852 -13.1852 -13.1852 0 -12.6953 -6.9554 -12.6953 -12.6953 -12.6953
397 -12.6696 -9.2924 -12.6696 -12.6696 -12.6696 0 -12.6552 -6.9422 -12.6552 -12.6552 -12.6552
398 -13.0630 -10.1552 -13.0630 -13.0630 -13.0630 0 -12.7195 -7.1884 -12.7195 -12.7195 -12.7195
399 -12.6308 -7.5869 -12.6308 -12.6308 -12.6308 0 -12.7315 -7.4088 -12.7315 -12.7315 -12.7315
400 -13.0893 -10.0730 -13.0893 -13.0893 -13.0893 0 -12.8288 -7.6167 -12.8288 -12.8288 -12.8288
401 -13.0618 -9.7773 -13.0618 -13.0618 -13.0618 0 -12.8865 -7.9998 -12.8865 -12.8865 -12.8865
402 -12.7943 -11.7102 -12.7943 -12.7943 -12.7943 0 -12.8867 -8.2539 -12.8867 -12.8867 -12.8867
403 -12.8041 -10.7721 -10.7721 -10.7721 -12.8041 1 -12.9018 -8.5740 -12.6445 -12.6445 -12.9018
404 -13.2468 -11.1303 -13.2468 -13.2468 -13.2468 0 -12.9615 -9.0983 -12.7008 -12.7008 -12.9615
405 -13.3692 -6.7849 -13.3692 -13.3692 -13.3692 0 -12.9848 -9.1396 -12.7228 -12.7228 -12.9848
406 -13.1080 -11.0411 -13.1080 -13.1080 -13.1080 0 -12.9774 -9.5520 -12.7158 -12.7158 -12.9774
407 -13.0397 -8.6474 -13.0397 -13.0397 -13.0397 0 -13.0156 -9.4788 -12.7518 -12.7518 -13.0156
408 -13.4788 -10.6797 -13.4788 -13.4788 -13.4788 0 -13.0550 -9.5213 -12.7888 -12.7888 -13.0550
409 -12.8860 -10.3211 -12.8860 -12.8860 -12.8860 0 -13.0824 -9.8501 -12.8146 -12.8146 -13.0824
410 -12.6471 -6.3864 -12.6471 -12.6471 -12.6471 0 -13.0362 -9.3309 -12.7711 -12.7711 -13.0362
411 -13.1760 -10.8968 -13.1760 -13.1760 -13.1760 0 -13.0474 -9.4208 -12.7817 -12.7817 -13.0474
412 -13.4030 -9.0262 -13.4030 -13.4030 -13.4030 0 -13.1081 -9.2069 -12.8387 -12.8387 -13.1081
413 -13.4505 -9.6629 -13.4505 -13.4505 -13.4505 0 -13.1730 -9.1197 -13.1730 -13.1730 -13.1730
414 -13.6080 -8.3751 -13.6080 -13.6080 -13.6080 0 -13.2072 -8.8840 -13.2072 -13.2072 -13.2072
415 -13.7208 -11.1531 -13.7208 -13.7208 -13.7208 0 -13.2398 -9.3553 -13.2398 -13.2398 -13.2398
416 -14.1917 -6.3950 -14.1917 -14.1917 -14.1917 0 -13.3398 -8.8250 -13.3398 -13.3398 -13.3398
417 -13.5185 -8.6193 -13.5185 -13.5185 -13.5185 0 -13.3887 -8.8221 -13.3887 -13.3887 -13.3887
418 -13.4584 -10.4377 -13.4584 -13.4584 -13.4584 0 -13.3867 -8.8059 -13.3867 -13.3867 -13.3867
419 -13.8342 -11.6511 -13.8342 -13.8342 -13.8342 0 -13.4833 -8.8875 -13.4833 -13.4833 -13.4833
420 -12.7866 -11.4345 -12.7866 -12.7866 -12.7866 0 -13.5000 -9.4537 -13.5000 -13.5000 -13.5000
421 -12.9132 -8.5988 -12.9132 -12.9132 -12.9132 0 -13.4709 -9.2417 -13.4709 -13.4709 -13.4709
422 -13.1564 -10.2477 -13.1564 -13.1564 -13.1564 0 -13.4452 -9.3551 -13.4452 -13.4452 -13.4452
423 -12.8680 -8.7107 -12.8680 -12.8680 -12.8680 0 -13.3834 -9.2570 -13.3834 -13.3834 -13.3834
424 -13.3749 -11.2261 -13.3749 -13.3749 -13.3749 0 -13.3607 -9.5210 -13.3607 -13.3607 -13.3607
425 -13.4887 -6.1559 -13.4887 -13.4887 -13.4887 0 -13.3388 -8.9202 -13.3388 -13.3388 -13.3388
426 -12.8426 -9.2901 -12.8426 -12.8426 -12.8426 0 -13.2107 -9.3156 -13.2107 -13.2107 -13.2107
427 -13.1961 -9.7573 -13.1961 -13.1961 -13.1961 0 -13.1797 -9.4348 -13.1797 -13.1797 -13.1797
428 -13.6799 -11.2813 -13.6799 -13.6799 -13.6799 0 -13.2000 -9.4961 -13.2000 -13.2000 -13.2000
429 -13.4223 -7.6876 -13.4223 -13.4223 -13.4223 0 -13.1628 -9.1187 -13.1628 -13.1628 -13.1628
430 -14.0288 -8.2477 -14.0288 -14.0288 -14.0288 0 -13.2822 -8.8512 -13.2822 -13.2822 -13.2822
431 -13.8705 -8.8661 -13.8705 -13.8705 -13.8705 0 -13.3768 -8.8788 -13.3768 -13.3768 -13.3768
432 -13.3324 -12.4820 -13.3324 -13.3324 -13.3324 0 -13.3950 -9.0081 -13.3950 -13.3950 -13.3950
433 -13.8902 -9.8012 -9.8012 -9.8012 -13.8902 1 -13.4990 -9.1126 -12.9189 -12.9189 -13.4990
434 -14.0095 -8.4577 -14.0095 -14.0095 -14.0095 0 -13.5602 -8.8809 -12.9724 -12.9724 -13.5602
435 -13.8252 -10.4244 -13.8252 -13.8252 -13.8252 0 -13.5933 -9.4223 -13.0012 -13.0012 -13.5933
436 -13.2654 -9.0792 -13.2654 -13.2654 -13.2654 0 -13.6414 -9.4000 -13.0432 -13.0432 -13.6414
437 -14.3801 -11.1551 -14.3801 -14.3801 -14.3801 0 -13.7578 -9.5115 -13.1444 -13.1444 -13.7578
438 -13.8593 -10.2792 -13.8593 -13.8593 -13.8593 0 -13.7757 -9.4372 -13.1600 -13.1600 -13.7757
439 -13.9943 -11.1707 -13.9943 -13.9943 -13.9943 0 -13.8342 -9.8112 -13.2107 -13.2107 -13.8342
440 -14.0922 -10.4114 -14.0922 -14.0922 -14.0922 0 -13.8403 -10.0626 -13.2159 -13.2159 -13.8403
441 -13.2716 -9.8086 -13.2716 -13.2716 -13.2716 0 -13.7770 -10.1757 -13.1611 -13.1611 -13.7770
442 -13.1579 -12.0624 -13.1579 -13.1579 -13.1579 0 -13.7573 -10.1499 -13.1440 -13.1440 -13.7573
443 -13.1220 -9.5742 -9.5742 -9.5742 -13.1220 1 -13.6765 -10.1247 -13.0939 -13.0939 -13.6765
444 -13.8964 -10.7556 -13.8964 -13.8964 -13.8964 0 -13.6659 -10.3948 -13.0847 -13.0847 -13.6659
445 -13.9293 -11.5330 -13.9293 -13.9293 -13.9293 0 -13.6758 -10.4931 -13.0933 -13.0933 -13.6758
446 -13.8219 -6.4700 -13.8219 -13.8219 -13.8219 0 -13.7336 -10.0241 -13.1438 -13.1438 -13.7336
447 -13.7378 -8.9861 -13.7378 -13.7378 -13.7378 0 -13.6744 -9.8125 -13.0921 -13.0921 -13.6744
448 -13.8599 -8.1043 -13.8599 -13.8599 -13.8599 0 -13.6745 -9.5661 -13.0921 -13.0921 -13.6745
449 -13.5704 -13.0352 -13.5704 -13.5704 -13.5704 0 -13.6333 -9.6721 -13.0561 -13.0561 -13.6333
450 -13.1168 -11.5178 -11.5178 -11.5178 -13.1168 1 -13.5360 -9.7553 -12.7878 -12.7878 -13.5360
451 -13.5007 -9.3369 -13.5007 -13.5007 -13.5007 0 -13.5598 -9.7064 -12.8078 -12.8078 -13.5598
452 -13.2989 -6.5867 -13.2989 -13.2989 -13.2989 0 -13.5750 -9.1108 -12.8206 -12.8206 -13.5750
453 -13.1715 -9.6741 -13.1715 -13.1715 -13.1715 0 -13.5805 -9.1197 -13.3706 -13.3706 -13.5805
454 -13.2800 -11.0493 -13.2800 -13.2800 -13.2800 0 -13.5193 -9.1392 -13.3123 -13.3123 -13.5193
455 -12.9928 -12.1500 -12.9928 -12.9928 -12.9928 0 -13.4253 -9.1725 -13.2225 -13.2225 -13.4253
456 -13.4290 -13.0901 -13.0901 -13.4290 -13.4290 1 -13.3879 -9.8566 -13.1537 -13.1869 -13.3879
457 -13.6461 -11.9954 -11.9954 -11.9954 -13.6461 1 -13.3794 -10.1304 -12.9702 -13.0020 -13.3794
458 -13.8677 -12.2416 -13.8677 -13.8677 -13.8677 0 -13.3801 -10.5780 -12.9708 -13.0027 -13.3801
459 -13.2836 -10.1130 -13.2836 -13.2836 -13.2836 0 -13.3518 -10.3475 -12.9451 -12.9767 -13.3518
460 -13.0949 -9.0695 -13.0949 -13.0949 -13.0949 0 -13.3495 -10.1033 -13.1328 -13.1658 -13.3495
461 -13.2013 -7.7338 -13.2013 -13.2013 -13.2013 0 -13.3196 -9.8780 -13.1044 -13.1372 -13.3196
462 -12.9644 -9.3919 -12.9644 -12.9644 -12.9644 0 -13.2848 -10.3429 -13.0713 -13.1039 -13.2848
463 -13.0815 -8.6134 -13.0815 -13.0815 -13.0815 0 -13.2755 -10.2050 -13.0624 -13.0949 -13.2755
464 -13.4335 -6.2224 -13.4335 -13.4335 -13.4335 0 -13.2906 -9.5311 -13.0768 -13.1094 -13.2906
465 -13.6946 -9.3659 -13.6946 -13.6946 -13.6946 0 -13.3606 -9.3227 -13.1433 -13.1765 -13.3606
466 -12.9115 -9.8857 -12.9115 -12.9115 -12.9115 0 -13.3068 -9.1280 -13.1249 -13.1249 -13.3068
467 -13.3865 -9.8972 -13.3865 -13.3865 -13.3865 0 -13.2821 -8.9908 -13.2821 -13.2821 -13.2821
468 -13.1773 -9.8718 -13.1773 -13.1773 -13.1773 0 -13.2172 -8.8442 -13.2172 -13.2172 -13.2172
469 -13.1590 -6.3026 -13.1590 -13.1590 -13.1590 0 -13.2048 -8.4111 -13.2048 -13.2048 -13.2048
470 -13.3046 -10.5935 -13.3046 -13.3046 -13.3046 0 -13.2258 -8.5230 -13.2258 -13.2258 -13.2258
471 -13.2153 -8.4927 -13.2153 -13.2153 -13.2153 0 -13.2272 -8.6073 -13.2272 -13.2272 -13.2272
472 -12.6745 -10.4018 -12.6745 -12.6745 -12.6745 0 -13.1955 -8.6832 -13.1955 -13.1955 -13.1955
473 -12.6975 -9.3781 -12.6975 -12.6975 -12.6975 0 -13.1545 -8.7550 -13.1545 -13.1545 -13.1545
474 -11.9298 -7.5362 -11.9298 -11.9298 -11.9298 0 -12.9891 -8.9630 -12.9891 -12.9891 -12.9891
475 -12.1805 -9.0141 -12.1805 -12.1805 -12.1805 0 -12.8378 -8.9298 -12.8378 -12.8378 -12.8378
476 -12.5988 -12.1585 -12.5988 -12.5988 -12.5988 0 -12.8061 -9.0741 -12.8061 -12.8061 -12.8061
477 -13.0163 -4.3857 -4.3857 -4.3857 -13.0163 1 -12.7724 -8.2405 -10.7443 -10.7443 -12.7724
478 -12.6117 -8.7740 -12.6117 -12.6117 -12.6117 0 -12.7177 -8.1556 -10.7099 -10.7099 -12.7177
479 -12.1781 -8.1859 -12.1781 -12.1781 -12.1781 0 -12.6194 -8.3962 -10.6478 -10.6478 -12.6194
480 -12.0680 -10.3608 -12.0680 -12.0680 -12.0680 0 -12.4989 -8.3819 -10.5709 -10.5709 -12.4989
481 -12.5149 -12.7500 -12.5149 -12.5149 -12.7500 0 -12.4349 -8.6548 -10.5297 -10.5297 -12.4575
482 -12.0419 -10.1557 -10.1557 -10.1557 -12.0419 1 -12.3709 -8.6379 -10.3262 -10.3262 -12.3931
483 -12.0155 -12.8800 -12.0155 -12.0155 -12.8800 0 -12.3030 -8.8455 -10.2837 -10.2837 -12.4098
484 -12.5882 -10.8928 -10.8928 -10.8928 -12.5882 1 -12.3701 -9.1736 -10.2042 -10.2042 -12.4786
485 -12.2461 -9.1978 -12.2461 -12.2461 -12.2461 0 -12.3769 -9.1923 -10.2084 -10.2084 -12.4856
486 -12.8362 -10.3812 -12.8362 -12.8362 -12.8362 0 -12.3989 -9.0828 -10.2217 -10.2217 -12.5082
487 -11.8355 -11.6964 -11.8355 -11.8355 -11.8355 0 -12.2828 -10.2754 -11.8609 -11.8609 -12.3891
488 -12.6974 -13.3755 -13.3755 -13.3755 -13.3755 1 -12.2906 -10.6961 -11.9202 -11.9202 -12.4562
489 -13.0703 -8.9301 -8.9301 -8.9301 -13.0703 1 -12.3742 -10.8198 -11.4873 -11.4873 -12.5430
490 -12.4433 -12.3787 -12.4433 -12.4433 -12.4433 0 -12.4130 -11.0030 -11.5188 -11.5188 -12.5833
491 -12.3403 -7.5746 -7.5746 -7.5746 -12.3403 1 -12.3956 -10.3834 -10.8426 -10.8426 -12.5422
492 -12.6856 -7.6082 -12.6856 -12.6856 -12.6856 0 -12.4610 -10.0328 -11.0733 -11.0733 -12.6098
493 -12.7231 -9.1660 -12.7231 -12.7231 -12.7231 0 -12.5340 -9.7383 -11.1261 -11.1261 -12.5948
494 -12.9245 -9.7806 -12.9245 -12.9245 -12.9245 0 -12.5660 -9.6422 -11.3008 -11.3008 -12.6274
495 -13.1236 -11.0278 -13.1236 -13.1236 -13.1236 0 -12.6524 -9.8108 -11.3652 -11.3652 -12.7150
496 -13.5160 -9.7976 -13.5160 -13.5160 -13.5160 0 -12.7132 -9.7564 -11.4103 -11.4103 -12.7766
497 -13.5959 -10.5384 -13.5959 -13.5959 -13.5959 0 -12.8940 -9.6723 -11.5436 -11.5436 -12.9602
498 -13.5215 -9.4981 -13.5215 -13.5215 -13.5215 0 -12.9733 -9.4133 -11.5530 -11.5530 -12.9733
499 -12.7727 -11.0867 -12.7727 -12.7727 -12.7727 0 -12.9433 -9.6075 -12.0465 -12.0465 -12.9433
500 -12.8477 -10.8820 -12.8477 -12.8477 -12.8477 0 -12.9868 -9.5141 -12.0819 -12.0819 -12.9868
501 -13.3167 -16.9866 -13.3167 -13.3167 -16.9866 0 -13.0895 -10.1611 -13.0895 -13.0895 -13.3312
502 -12.7900 -16.4532 -16.4532 -16.4532 -16.4532 1 -13.1008 -10.9003 -13.3751 -13.3751 -13.6338
503 -13.1158 -16.8074 -16.8074 -16.8074 -16.8074 1 -13.1420 -11.4724 -13.6942 -13.6942 -13.9732
504 -13.6207 -16.5919 -16.5919 -16.5919 -16.5919 1 -13.2101 -12.0122 -14.0003 -14.0003 -14.3005
505 -13.7857 -17.0398 -17.0398 -17.0398 -17.0398 1 -13.2732 -12.4410 -14.3282 -14.3282 -14.6527
506 -14.0934 -17.1821 -17.1821 -17.1821 -17.1821 1 -13.3247 -13.1480 -14.6374 -14.6374 -14.9869
507 -14.1443 -16.8905 -16.8905 -16.8905 -16.8905 1 -13.3733 -13.8036 -14.9413 -14.9413 -15.3172
508 -13.3454 -15.7154 -15.7154 -15.7154 -15.7154 1 -13.3560 -14.8005 -15.1869 -15.1869 -15.5858
509 -13.2964 -15.7882 -15.7882 -15.7882 -15.7882 1 -13.4128 -15.5346 -15.5836 -15.5836 -16.0225
510 -13.5765 -16.2881 -16.2881 -16.2881 -16.2881 1 -13.4899 -16.5465 -16.0543 -16.0543 -16.5465
511 -13.2958 -17.6339 -17.6339 -17.6339 -17.6339 1 -13.4877 -16.6012 -16.6012 -16.6012 -16.6012
512 -13.5641 -16.1603 -16.1603 -16.1603 -16.1603 1 -13.5718 -16.5700 -16.5700 -16.5700 -16.5700
513 -13.9305 -17.0568 -17.0568 -17.0568 -17.0568 1 -13.6551 -16.5930 -16.5930 -16.5930 -16.5930
514 -13.9694 -16.7131 -16.7131 -16.7131 -16.7131 1 -13.6890 -16.6049 -16.6049 -16.6049 -16.6049
515 -14.2688 -16.8429 -16.8429 -16.8429 -16.8429 1 -13.7339 -16.5868 -16.5868 -16.5868 -16.5868
516 -13.2472 -16.5332 -16.5332 -16.5332 -16.5332 1 -13.6488 -16.5261 -16.5261 -16.5261 -16.5261
517 -13.4883 -17.5429 -17.5429 -17.5429 -17.5429 1 -13.5860 -16.5822 -16.5822 -16.5822 -16.5822
518 -13.4203 -15.2063 -15.2063 -15.2063 -15.2063 1 -13.5939 -16.5168 -16.5168 -16.5168 -16.5168
519 -13.5507 -16.6288 -16.6288 -16.6288 -16.6288 1 -13.6204 -16.6081 -16.6081 -16.6081 -16.6081
520 -13.6998 -16.4326 -16.4326 -16.4326 -16.4326 1 -13.6327 -16.6234 -16.6234 -16.6234 -16.6234
521 -13.7732 -16.3823 -16.3823 -16.3823 -16.3823 1 -13.6818 -16.5100 -16.5100 -16.5100 -16.5100
522 -14.0787 -15.3523 -15.3523 -15.3523 -15.3523 1 -13.7320 -16.4148 -16.4148 -16.4148 -16.4148
523 -13.8114 -16.0281 -16.0281 -16.0281 -16.0281 1 -13.7205 -16.3158 -16.3158 -16.3158 -16.3158
524 -13.9213 -15.0311 -15.0311 -15.0311 -15.0311 1 -13.7159 -16.1323 -16.1323 -16.1323 -16.1323
525 -14.3672 -15.1968 -15.1968 -15.1968 -15.1968 1 -13.7245 -15.9656 -15.9656 -15.9656 -15.9656
526 -14.5188 -16.7257 -16.7257 -16.7257 -16.7257 1 -13.8493 -15.9821 -15.9821 -15.9821 -15.9821
527 -13.5876 -15.5469 -15.5469 -15.5469 -15.5469 1 -13.8600 -15.8088 -15.8088 -15.8088 -15.8088
528 -13.6392 -15.1510 -15.1510 -15.1510 -15.1510 1 -13.8837 -15.8024 -15.8024 -15.8024 -15.8024
529 -13.1322 -16.5140 -16.5140 -16.5140 -16.5140 1 -13.8365 -15.7928 -15.7928 -15.7928 -15.7928
530 -13.2516 -16.0842 -16.0842 -16.0842 -16.0842 1 -13.7880 -15.7616 -15.7616 -15.7616 -15.7616
531 -12.8070 -16.7871 -16.7871 -16.7871 -16.7871 1 -13.6808 -15.7952 -15.7952 -15.7952 -15.7952
532 -13.0300 -16.0856 -16.0856 -16.0856 -16.0856 1 -13.5739 -15.8706 -15.8706 -15.8706 -15.8706
533 -13.6828 -16.1966 -16.1966 -16.1966 -16.1966 1 -13.5616 -15.8865 -15.8865 -15.8865 -15.8865
534 -13.0837 -16.3512 -16.3512 -16.3512 -16.3512 1 -13.4773 -16.0274 -16.0274 -16.0274 -16.0274
535 -13.3635 -15.6826 -15.6826 -15.6826 -15.6826 1 -13.3863 -16.0834 -16.0834 -16.0834 -16.0834
536 -13.6693 -16.4485 -16.4485 -16.4485 -16.4485 1 -13.3146 -16.0588 -16.0588 -16.0588 -16.0588
537 -14.1075 -15.4620 -15.4620 -15.4620 -15.4620 1 -13.3609 -16.0492 -16.0492 -16.0492 -16.0492
538 -13.5292 -15.9407 -15.9407 -15.9407 -15.9407 1 -13.3504 -16.1389 -16.1389 -16.1389 -16.1389
539 -13.3976 -17.1729 -17.1729 -17.1729 -17.1729 1 -13.3776 -16.1953 -16.1953 -16.1953 -16.1953
540 -13.2491 -17.5343 -17.5343 -17.5343 -17.5343 1 -13.3773 -16.3237 -16.3237 -16.3237 -16.3237
541 -13.5972 -16.0142 -16.0142 -16.0142 -16.0142 1 -13.4605 -16.2483 -16.2483 -16.2483 -16.2483
542 -13.7829 -16.6138 -16.6138 -16.6138 -16.6138 1 -13.5375 -16.3002 -16.3002 -16.3002 -16.3002
543 -13.7815 -16.1731 -16.1731 -16.1731 -16.1731 1 -13.5470 -16.2978 -16.2978 -16.2978 -16.2978
544 -14.0894 -16.5624 -16.5624 -16.5624 -16.5624 1 -13.6480 -16.3182 -16.3182 -16.3182 -16.3182
545 -14.1219 -16.7991 -16.7991 -16.7991 -16.7991 1 -13.7230 -16.4337 -16.4337 -16.4337 -16.4337
546 -14.2279 -16.8114 -16.8114 -16.8114 -16.8114 1 -13.7764 -16.4686 -16.4686 -16.4686 -16.4686
547 -13.4314 -16.3038 -16.3038 -16.3038 -16.3038 1 -13.7091 -16.5661 -16.5661 -16.5661 -16.5661
548 -13.8228 -15.9655 -15.9655 -15.9655 -15.9655 1 -13.7388 -16.5690 -16.5690 -16.5690 -16.5690
549 -14.2367 -15.5593 -15.5593 -15.5593 -15.5593 1 -13.8221 -16.4022 -16.4022 -16.4022 -16.4022
550 -14.2855 -15.4712 -15.4712 -15.4712 -15.4712 1 -13.9286 -16.2033 -16.2033 -16.2033 -16.2033
551 -14.3142 -15.3722 -15.3722 -15.3722 -15.3722 1 -14.0005 -16.1316 -16.1316 -16.1316 -16.1316
552 -14.5206 -15.0930 -15.0930 -15.0930 -15.0930 1 -14.0725 -15.9716 -15.9716 -15.9716 -15.9716
553 -14.2630 -17.1239 -17.1239 -17.1239 -17.1239 1 -14.1215 -16.0539 -16.0539 -16.0539 -16.0539
554 -14.4644 -16.5175 -16.5175 -16.5175 -16.5175 1 -14.1578 -16.0499 -16.0499 -16.0499 -16.0499
555 -14.0766 -14.3637 -14.3637 -14.3637 -14.3637 1 -14.1532 -15.7834 -15.7834 -15.7834 -15.7834
556 -14.1099 -15.7924 -15.7924 -15.7924 -15.7924 1 -14.1415 -15.6937 -15.6937 -15.6937 -15.6937
557 -13.7438 -17.2896 -17.2896 -17.2896 -17.2896 1 -14.1771 -15.7710 -15.7710 -15.7710 -15.7710
558 -13.4048 -15.0579 -15.0579 -15.0579 -15.0579 1 -14.1298 -15.6756 -15.6756 -15.6756 -15.6756
559 -13.5426 -16.0286 -16.0286 -16.0286 -16.0286 1 -14.0570 -15.7215 -15.7215 -15.7215 -15.7215
560 -12.8518 -17.6191 -17.6191 -17.6191 -17.6191 1 -13.8987 -15.9048 -15.9048 -15.9048 -15.9048
561 -13.4486 -16.2878 -16.2878 -16.2878 -16.2878 1 -13.8125 -15.9992 -15.9992 -15.9992 -15.9992
562 -13.6236 -14.9574 -14.9574 -14.9574 -14.9574 1 -13.7287 -15.9822 -15.9822 -15.9822 -15.9822
563 -13.1971 -16.4857 -16.4857 -16.4857 -16.4857 1 -13.6232 -15.9297 -15.9297 -15.9297 -15.9297
564 -13.2397 -16.8684 -16.8684 -16.8684 -16.8684 1 -13.5081 -15.9593 -15.9593 -15.9593 -15.9593
565 -13.8459 -16.4842 -16.4842 -16.4842 -16.4842 1 -13.4874 -16.2085 -16.2085 -16.2085 -16.2085
566 -13.4864 -16.2430 -16.2430 -16.2430 -16.2430 1 -13.4297 -16.2559 -16.2559 -16.2559 -16.2559
567 -13.4987 -16.6630 -16.6630 -16.6630 -16.6630 1 -13.4063 -16.2031 -16.2031 -16.2031 -16.2031
568 -12.8330 -16.4004 -16.4004 -16.4004 -16.4004 1 -13.3456 -16.3561 -16.3561 -16.3561 -16.3561
569 -13.1446 -16.7321 -16.7321 -16.7321 -16.7321 1 -13.3060 -16.4267 -16.4267 -16.4267 -16.4267
570 -13.2781 -16.9485 -16.9485 -16.9485 -16.9485 1 -13.3513 -16.3719 -16.3719 -16.3719 -16.3719
571 -13.3859 -15.5050 -15.5050 -15.5050 -15.5050 1 -13.3451 -16.2853 -16.2853 -16.2853 -16.2853
572 -13.5412 -16.7892 -16.7892 -16.7892 -16.7892 1 -13.3373 -16.4931 -16.4931 -16.4931 -16.4931
573 -13.8932 -16.3024 -16.3024 -16.3024 -16.3024 1 -13.4042 -16.4744 -16.4744 -16.4744 -16.4744
574 -14.0957 -15.2696 -15.2696 -15.2696 -15.2696 1 -13.4857 -16.3014 -16.3014 -16.3014 -16.3014
575 -13.7288 -16.8538 -16.8538 -16.8538 -16.8538 1 -13.4748 -16.3355 -16.3355 -16.3355 -16.3355
576 -13.3669 -16.6908 -16.6908 -16.6908 -16.6908 1 -13.4627 -16.3792 -16.3792 -16.3792 -16.3792
577 -13.5683 -16.9044 -16.9044 -16.9044 -16.9044 1 -13.4696 -16.4012 -16.4012 -16.4012 -16.4012
578 -13.4906 -17.5746 -17.5746 -17.5746 -17.5746 1 -13.5408 -16.5054 -16.5054 -16.5054 -16.5054
579 -12.8013 -16.1071 -16.1071 -16.1071 -16.1071 1 -13.5018 -16.4420 -16.4420 -16.4420 -16.4420
580 -12.6980 -16.4944 -16.4944 -16.4944 -16.4944 1 -13.4370 -16.3996 -16.3996 -16.3996 -16.3996
581 -13.3041 -16.6432 -16.6432 -16.6432 -16.6432 1 -13.4286 -16.5244 -16.5244 -16.5244 -16.5244
582 -13.5974 -17.0503 -17.0503 -17.0503 -17.0503 1 -13.4341 -16.5484 -16.5484 -16.5484 -16.5484
583 -13.1752 -16.9349 -16.9349 -16.9349 -16.9349 1 -13.3644 -16.6111 -16.6111 -16.6111 -16.6111
584 -13.6682 -16.5965 -16.5965 -16.5965 -16.5965 1 -13.3266 -16.7697 -16.7697 -16.7697 -16.7697
585 -13.3459 -16.4906 -16.4906 -16.4906 -16.4906 1 -13.2903 -16.7327 -16.7327 -16.7327 -16.7327
586 -13.5924 -16.0234 -16.0234 -16.0234 -16.0234 1 -13.3119 -16.6604 -16.6604 -16.6604 -16.6604
587 -12.9847 -16.3727 -16.3727 -16.3727 -16.3727 1 -13.2534 -16.6073 -16.6073 -16.6073 -16.6073
588 -13.0064 -16.6989 -16.6989 -16.6989 -16.6989 1 -13.2052 -16.5303 -16.5303 -16.5303 -16.5303
589 -12.8669 -16.3092 -16.3092 -16.3092 -16.3092 1 -13.2123 -16.5522 -16.5522 -16.5522 -16.5522
590 -13.0807 -16.5584 -16.5584 -16.5584 -16.5584 1 -13.2538 -16.5586 -16.5586 -16.5586 -16.5586
591 -13.5239 -17.1191 -17.1191 -17.1191 -17.1191 1 -13.2750 -16.6030 -16.6030 -16.6030 -16.6030
592 -13.4336 -16.6199 -16.6199 -16.6199 -16.6199 1 -13.2595 -16.5624 -16.5624 -16.5624 -16.5624
593 -13.2583 -17.1160 -17.1160 -17.1160 -17.1160 1 -13.2679 -16.5787 -16.5787 -16.5787 -16.5787
594 -12.6302 -16.8649 -16.8649 -16.8649 -16.8649 1 -13.1623 -16.6047 -16.6047 -16.6047 -16.6047
595 -12.8294 -16.6589 -16.6589 -16.6589 -16.6589 1 -13.1100 -16.6217 -16.6217 -16.6217 -16.6217
596 -13.6217 -14.9616 -14.9616 -14.9616 -14.9616 1 -13.1126 -16.4858 -16.4858 -16.4858 -16.4858
597 -13.5514 -16.3417 -16.3417 -16.3417 -16.3417 1 -13.1677 -16.4826 -16.4826 -16.4826 -16.4826
598 -13.6239 -16.7586 -16.7586 -16.7586 -16.7586 1 -13.2279 -16.4882 -16.4882 -16.4882 -16.4882
599 -13.6921 -16.3439 -16.3439 -16.3439 -16.3439 1 -13.3103 -16.4918 -16.4918 -16.4918 -16.4918
600 -13.2001 -16.2315 -16.2315 -16.2315 -16.2315 1 -13.3228 -16.4585 -16.4585 -16.4585 -16.4585

